Hardware Impairments Aware Transceiver Design for Full-Duplex Amplify-and-Forward MIMO Relaying

In this work we study the behavior of a full-duplex (FD) and amplify-and-forward (AF) relay with multiple antennas, where hardware impairments of the FD relay transceiver is taken into account. Due to the inter-dependency of the transmit relay power on each antenna and the residual self-interference in an FD-AF relay, we observe a distortion loop that degrades the system performance when the relay dynamic range is not high. In this regard, we analyze the relay function in presence of the hardware inaccuracies and an optimization problem is formulated to maximize the signal to distortion-plus-noise ratio (SDNR), under relay and source transmit power constraints. Due to the problem complexity, we propose a gradient-projection-based (GP) algorithm to obtain an optimal solution. Moreover, a nonalternating sub-optimal solution is proposed by assuming a rank-1 relay amplification matrix, and separating the design of the relay process into multiple stages (MuStR1). The proposed MuStR1 method is then enhanced by introducing an alternating update over the optimization variables, denoted as AltMuStR1 algorithm. It is observed that compared to GP, (Alt)MuStR1 algorithms significantly reduce the required computational complexity at the expense of a slight performance degradation. Finally, the proposed methods are evaluated under various system conditions, and compared with the methods available in the current literature. In particular, it is observed that as the hardware impairments increase, or for a system with a high transmit power, the impact of applying a distortion-aware design is significant.

==> multicast_M_W.dat <==
-100.000000	-100.000000	1037.138528
-100.000000	-97.083333	791.320443
-100.000000	-94.166667	594.469963
-100.000000	-91.250000	441.071892
-100.000000	-88.333333	324.095814
-100.000000	-85.416667	236.376050
-100.000000	-82.500000	171.428677
-100.000000	-79.583333	123.798650
-100.000000	-76.666667	89.114176
-100.000000	-73.750000	63.985471
-100.000000	-70.833333	45.842194
-100.000000	-67.916667	32.781325
-100.000000	-65.000000	23.396439
-100.000000	-62.083333	16.670936
-100.000000	-59.166667	11.851499
-100.000000	-56.250000	8.393952
-100.000000	-53.333333	5.911092
-100.000000	-50.416667	4.127313
-100.000000	-47.500000	2.841303
-100.000000	-44.583333	1.916177
-100.000000	-41.666667	1.256490
-100.000000	-38.750000	0.794835
-100.000000	-35.833333	0.481944
-100.000000	-32.916667	0.279075
-100.000000	-30.000000	0.155723

-97.083333	-100.000000	1036.517832
-97.083333	-97.083333	790.957765
-97.083333	-94.166667	594.263771
-97.083333	-91.250000	440.957832
-97.083333	-88.333333	324.032621
-97.083333	-85.416667	236.341114
-97.083333	-82.500000	171.410216
-97.083333	-79.583333	123.789038
-97.083333	-76.666667	89.109185
-97.083333	-73.750000	63.982891
-97.083333	-70.833333	45.840866
-97.083333	-67.916667	32.780643
-97.083333	-65.000000	23.396089
-97.083333	-62.083333	16.670757
-97.083333	-59.166667	11.851407
-97.083333	-56.250000	8.393906
-97.083333	-53.333333	5.911068
-97.083333	-50.416667	4.127301
-97.083333	-47.500000	2.841297
-97.083333	-44.583333	1.916174
-97.083333	-41.666667	1.256489
-97.083333	-38.750000	0.794834
-97.083333	-35.833333	0.481944
-97.083333	-32.916667	0.279075
-97.083333	-30.000000	0.155723

-94.166667	-100.000000	1035.326664
-94.166667	-97.083333	790.256533
-94.166667	-94.166667	593.866574
-94.166667	-91.250000	440.737971
-94.166667	-88.333333	323.912899
-94.166667	-85.416667	236.277053
-94.166667	-82.500000	171.375606
-94.166667	-79.583333	123.770262
-94.166667	-76.666667	89.099401
-94.166667	-73.750000	63.977849
-94.166667	-70.833333	45.838269
-94.166667	-67.916667	32.779308
-94.166667	-65.000000	23.395406
-94.166667	-62.083333	16.670407
-94.166667	-59.166667	11.851228
-94.166667	-56.250000	8.393814
-94.166667	-53.333333	5.911022
-94.166667	-50.416667	4.127278
-94.166667	-47.500000	2.841286
-94.166667	-44.583333	1.916168
-94.166667	-41.666667	1.256486
-94.166667	-38.750000	0.794833
-94.166667	-35.833333	0.481943
-94.166667	-32.916667	0.279075
-94.166667	-30.000000	0.155723

-91.250000	-100.000000	1033.075046
-91.250000	-97.083333	788.926877
-91.250000	-94.166667	593.104799
-91.250000	-91.250000	440.313008
-91.250000	-88.333333	323.682243
-91.250000	-85.416667	236.153550
-91.250000	-82.500000	171.310038
-91.250000	-79.583333	123.735833
-91.250000	-76.666667	89.081057
-91.250000	-73.750000	63.967998
-91.250000	-70.833333	45.833178
-91.250000	-67.916667	32.776699
-91.250000	-65.000000	23.394069
-91.250000	-62.083333	16.669722
-91.250000	-59.166667	11.850878
-91.250000	-56.250000	8.393636
-91.250000	-53.333333	5.910931
-91.250000	-50.416667	4.127232
-91.250000	-47.500000	2.841263
-91.250000	-44.583333	1.916156
-91.250000	-41.666667	1.256481
-91.250000	-38.750000	0.794830
-91.250000	-35.833333	0.481942
-91.250000	-32.916667	0.279074
-91.250000	-30.000000	0.155723

-88.333333	-100.000000	1028.813709
-88.333333	-97.083333	786.397123
-88.333333	-94.166667	591.665494
-88.333333	-91.250000	439.507568
-88.333333	-88.333333	323.240022
-88.333333	-85.416667	235.914876
-88.333333	-82.500000	171.183703
-88.333333	-79.583333	123.669452
-88.333333	-76.666667	89.046305
-88.333333	-73.750000	63.949937
-88.333333	-70.833333	45.823634
-88.333333	-67.916667	32.771601
-88.333333	-65.000000	23.391447
-88.333333	-62.083333	16.668383
-88.333333	-59.166667	11.850193
-88.333333	-56.250000	8.393287
-88.333333	-53.333333	5.910753
-88.333333	-50.416667	4.127142
-88.333333	-47.500000	2.841220
-88.333333	-44.583333	1.916134
-88.333333	-41.666667	1.256470
-88.333333	-38.750000	0.794825
-88.333333	-35.833333	0.481940
-88.333333	-32.916667	0.279073
-88.333333	-30.000000	0.155722

-85.416667	-100.000000	1020.806043
-85.416667	-97.083333	781.715898
-85.416667	-94.166667	588.942267
-85.416667	-91.250000	437.975626
-85.416667	-88.333333	322.404677
-85.416667	-85.416667	235.462614
-85.416667	-82.500000	170.941534
-85.416667	-79.583333	123.541183
-85.416667	-76.666667	88.979346
-85.416667	-73.750000	63.915111
-85.416667	-70.833333	45.805554
-85.416667	-67.916667	32.762256
-85.416667	-65.000000	23.386534
-85.416667	-62.083333	16.665768
-85.416667	-59.166667	11.848851
-85.416667	-56.250000	8.392604
-85.416667	-53.333333	5.910404
-85.416667	-50.416667	4.126966
-85.416667	-47.500000	2.841135
-85.416667	-44.583333	1.916091
-85.416667	-41.666667	1.256450
-85.416667	-38.750000	0.794815
-85.416667	-35.833333	0.481936
-85.416667	-32.916667	0.279072
-85.416667	-30.000000	0.155721

-82.500000	-100.000000	1005.029601
-82.500000	-97.083333	772.369029
-82.500000	-94.166667	583.816635
-82.500000	-91.250000	435.137590
-82.500000	-88.333333	320.824543
-82.500000	-85.416667	234.602582
-82.500000	-82.500000	170.484142
-82.500000	-79.583333	123.298155
-82.500000	-76.666667	88.851005
-82.500000	-73.750000	63.847822
-82.500000	-70.833333	45.770723
-82.500000	-67.916667	32.744236
-82.500000	-65.000000	23.377226
-82.500000	-62.083333	16.660975
-82.500000	-59.166667	11.846335
-82.500000	-56.250000	8.391271
-82.500000	-53.333333	5.909721
-82.500000	-50.416667	4.126623
-82.500000	-47.500000	2.840963
-82.500000	-44.583333	1.916005
-82.500000	-41.666667	1.256410
-82.500000	-38.750000	0.794795
-82.500000	-35.833333	0.481928
-82.500000	-32.916667	0.279068
-82.500000	-30.000000	0.155720

-79.583333	-100.000000	977.900030
-79.583333	-97.083333	755.527861
-79.583333	-94.166667	573.745452
-79.583333	-91.250000	429.476089
-79.583333	-88.333333	317.847735
-79.583333	-85.416667	233.008341
-79.583333	-82.500000	169.619072
-79.583333	-79.583333	122.836069
-79.583333	-76.666667	88.608623
-79.583333	-73.750000	63.720342
-79.583333	-70.833333	45.703989
-79.583333	-67.916667	32.709422
-79.583333	-65.000000	23.359293
-79.583333	-62.083333	16.651732
-79.583333	-59.166667	11.841569
-79.583333	-56.250000	8.388828
-79.583333	-53.333333	5.908441
-79.583333	-50.416667	4.125952
-79.583333	-47.500000	2.840618
-79.583333	-44.583333	1.915838
-79.583333	-41.666667	1.256331
-79.583333	-38.750000	0.794756
-79.583333	-35.833333	0.481913
-79.583333	-32.916667	0.279062
-79.583333	-30.000000	0.155717

-76.666667	-100.000000	932.683393
-76.666667	-97.083333	727.043947
-76.666667	-94.166667	556.574897
-76.666667	-91.250000	419.317771
-76.666667	-88.333333	312.009214
-76.666667	-85.416667	229.829978
-76.666667	-82.500000	167.988622
-76.666667	-79.583333	121.979224
-76.666667	-76.666667	88.150238
-76.666667	-73.750000	63.477981
-76.666667	-70.833333	45.577972
-76.666667	-67.916667	32.643474
-76.666667	-65.000000	23.324942
-76.666667	-62.083333	16.633881
-76.666667	-59.166667	11.832389
-76.666667	-56.250000	8.384119
-76.666667	-53.333333	5.906017
-76.666667	-50.416667	4.124725
-76.666667	-47.500000	2.839973
-76.666667	-44.583333	1.915514
-76.666667	-41.666667	1.256178
-76.666667	-38.750000	0.794681
-76.666667	-35.833333	0.481883
-76.666667	-32.916667	0.279048
-76.666667	-30.000000	0.155711

-73.750000	-100.000000	862.508844
-73.750000	-97.083333	681.688821
-73.750000	-94.166667	528.225149
-73.750000	-91.250000	402.266905
-73.750000	-88.333333	302.106910
-73.750000	-85.416667	224.141352
-73.750000	-82.500000	164.794289
-73.750000	-79.583333	120.271752
-73.750000	-76.666667	87.286145
-73.750000	-73.750000	63.028494
-73.750000	-70.833333	45.339662
-73.750000	-67.916667	32.518113
-73.750000	-65.000000	23.260090
-73.750000	-62.083333	16.600084
-73.750000	-59.166667	11.814807
-73.750000	-56.250000	8.375025
-73.750000	-53.333333	5.901350
-73.750000	-50.416667	4.122337
-73.750000	-47.500000	2.838749
-73.750000	-44.583333	1.914927
-73.750000	-41.666667	1.255892
-73.750000	-38.750000	0.794534
-73.750000	-35.833333	0.481824
-73.750000	-32.916667	0.279022
-73.750000	-30.000000	0.155700

-70.833333	-100.000000	757.870732
-70.833333	-97.083333	613.364543
-70.833333	-94.166667	484.701114
-70.833333	-91.250000	375.331287
-70.833333	-88.333333	285.852358
-70.833333	-85.416667	214.635645
-70.833333	-82.500000	159.392657
-70.833333	-79.583333	117.219872
-70.833333	-76.666667	85.594381
-70.833333	-73.750000	62.133201
-70.833333	-70.833333	44.890461
-70.833333	-67.916667	32.285603
-70.833333	-65.000000	23.137445
-70.833333	-62.083333	16.535846
-70.833333	-59.166667	11.781622
-70.833333	-56.250000	8.357814
-70.833333	-53.333333	5.892416
-70.833333	-50.416667	4.117718
-70.833333	-47.500000	2.836381
-70.833333	-44.583333	1.913786
-70.833333	-41.666667	1.255352
-70.833333	-38.750000	0.794268
-70.833333	-35.833333	0.481710
-70.833333	-32.916667	0.278972
-70.833333	-30.000000	0.155678

-67.916667	-100.000000	615.894438
-67.916667	-97.083333	515.218892
-67.916667	-94.166667	420.912634
-67.916667	-91.250000	335.151754
-67.916667	-88.333333	261.057765
-67.916667	-85.416667	199.688234
-67.916667	-82.500000	150.555472
-67.916667	-79.583333	112.133086
-67.916667	-76.666667	82.738308
-67.916667	-73.750000	60.534012
-67.916667	-70.833333	44.010442
-67.916667	-67.916667	31.822776
-67.916667	-65.000000	22.906334
-67.916667	-62.083333	16.416600
-67.916667	-59.166667	11.718853
-67.916667	-56.250000	8.325127
-67.916667	-53.333333	5.875601
-67.916667	-50.416667	4.109016
-67.916667	-47.500000	2.831854
-67.916667	-44.583333	1.911555
-67.916667	-41.666667	1.254304
-67.916667	-38.750000	0.793752
-67.916667	-35.833333	0.481503
-67.916667	-32.916667	0.278874
-67.916667	-30.000000	0.155635

-65.000000	-100.000000	456.608612
-65.000000	-97.083333	397.382022
-65.000000	-94.166667	336.763455
-65.000000	-91.250000	278.490675
-65.000000	-88.333333	225.102286
-65.000000	-85.416667	177.519072
-65.000000	-82.500000	137.123891
-65.000000	-79.583333	104.154634
-65.000000	-76.666667	78.074442
-65.000000	-73.750000	57.872461
-65.000000	-70.833333	42.525163
-65.000000	-67.916667	30.998664
-65.000000	-65.000000	22.454830
-65.000000	-62.083333	16.179484
-65.000000	-59.166667	11.600644
-65.000000	-56.250000	8.264649
-65.000000	-53.333333	5.843867
-65.000000	-50.416667	4.092725
-65.000000	-47.500000	2.823366
-65.000000	-44.583333	1.907146
-65.000000	-41.666667	1.252275
-65.000000	-38.750000	0.792756
-65.000000	-35.833333	0.481094
-65.000000	-32.916667	0.278702
-65.000000	-30.000000	0.155555

-62.083333	-100.000000	305.508540
-62.083333	-97.083333	276.896452
-62.083333	-94.166667	245.394043
-62.083333	-91.250000	212.074364
-62.083333	-88.333333	178.460984
-62.083333	-85.416667	146.593668
-62.083333	-82.500000	117.765569
-62.083333	-79.583333	92.360002
-62.083333	-76.666667	71.000029
-62.083333	-73.750000	53.703802
-62.083333	-70.833333	40.103335
-62.083333	-67.916667	29.622755
-62.083333	-65.000000	21.694797
-62.083333	-62.083333	15.757340
-62.083333	-59.166667	11.369256
-62.083333	-56.250000	8.144400
-62.083333	-53.333333	5.784937
-62.083333	-50.416667	4.062741
-62.083333	-47.500000	2.807373
-62.083333	-44.583333	1.898878
-62.083333	-41.666667	1.248383
-62.083333	-38.750000	0.790865
-62.083333	-35.833333	0.480283
-62.083333	-32.916667	0.278372
-62.083333	-30.000000	0.155413

-59.166667	-100.000000	186.491573
-59.166667	-97.083333	174.884151
-59.166667	-94.166667	161.484796
-59.166667	-91.250000	145.856316
-59.166667	-88.333333	128.768448
-59.166667	-85.416667	110.834678
-59.166667	-82.500000	92.889809
-59.166667	-79.583333	76.007656
-59.166667	-76.666667	60.839791
-59.166667	-73.750000	47.553375
-59.166667	-70.833333	36.434708
-59.166667	-67.916667	27.469851
-59.166667	-65.000000	20.447346
-59.166667	-62.083333	15.050074
-59.166667	-59.166667	10.978619
-59.166667	-56.250000	7.929276
-59.166667	-53.333333	5.668010
-59.166667	-50.416667	4.003823
-59.166667	-47.500000	2.778068
-59.166667	-44.583333	1.883810
-59.166667	-41.666667	1.240879
-59.166667	-38.750000	0.787326
-59.166667	-35.833333	0.478678
-59.166667	-32.916667	0.277724
-59.166667	-30.000000	0.155131

-56.250000	-100.000000	106.358304
-56.250000	-97.083333	102.372046
-56.250000	-94.166667	97.275069
-56.250000	-91.250000	91.083964
-56.250000	-88.333333	83.960050
-56.250000	-85.416667	75.680612
-56.250000	-82.500000	66.663866
-56.250000	-79.583333	57.239822
-56.250000	-76.666667	47.852605
-56.250000	-73.750000	39.055881
-56.250000	-70.833333	31.177792
-56.250000	-67.916667	24.298370
-56.250000	-65.000000	18.561500
-56.250000	-62.083333	13.942936
-56.250000	-59.166667	10.336508
-56.250000	-56.250000	7.568041
-56.250000	-53.333333	5.469991
-56.250000	-50.416667	3.896351
-56.250000	-47.500000	2.720631
-56.250000	-44.583333	1.854741
-56.250000	-41.666667	1.227343
-56.250000	-38.750000	0.780769
-56.250000	-35.833333	0.475634
-56.250000	-32.916667	0.276464
-56.250000	-30.000000	0.154591

-53.333333	-100.000000	57.573003
-53.333333	-97.083333	56.484402
-53.333333	-94.166667	54.981650
-53.333333	-91.250000	52.887085
-53.333333	-88.333333	50.212694
-53.333333	-85.416667	46.972366
-53.333333	-82.500000	43.249536
-53.333333	-79.583333	38.931299
-53.333333	-76.666667	34.240050
-53.333333	-73.750000	29.346792
-53.333333	-70.833333	24.482576
-53.333333	-67.916667	19.926098
-53.333333	-65.000000	15.862920
-53.333333	-62.083333	12.318834
-53.333333	-59.166667	9.371492
-53.333333	-56.250000	7.002023
-53.333333	-53.333333	5.143586
-53.333333	-50.416667	3.714716
-53.333333	-47.500000	2.624830
-53.333333	-44.583333	1.802527
-53.333333	-41.666667	1.200612
-53.333333	-38.750000	0.768654
-53.333333	-35.833333	0.470139
-53.333333	-32.916667	0.273968
-53.333333	-30.000000	0.153553

-50.416667	-100.000000	30.325842
-50.416667	-97.083333	30.016306
-50.416667	-94.166667	29.597927
-50.416667	-91.250000	29.030419
-50.416667	-88.333333	28.246888
-50.416667	-85.416667	27.156402
-50.416667	-82.500000	25.765049
-50.416667	-79.583333	24.083503
-50.416667	-76.666667	22.152345
-50.416667	-73.750000	19.914951
-50.416667	-70.833333	17.488582
-50.416667	-67.916667	14.954796
-50.416667	-65.000000	12.433706
-50.416667	-62.083333	10.089656
-50.416667	-59.166667	7.999062
-50.416667	-56.250000	6.176448
-50.416667	-53.333333	4.658399
-50.416667	-50.416667	3.430247
-50.416667	-47.500000	2.464230
-50.416667	-44.583333	1.716399
-50.416667	-41.666667	1.155448
-50.416667	-38.750000	0.747387
-50.416667	-35.833333	0.459602
-50.416667	-32.916667	0.269446
-50.416667	-30.000000	0.151533

-47.500000	-100.000000	15.744847
-47.500000	-97.083333	15.659573
-47.500000	-94.166667	15.541787
-47.500000	-91.250000	15.380589
-47.500000	-88.333333	15.162434
-47.500000	-85.416667	14.866694
-47.500000	-82.500000	14.458176
-47.500000	-79.583333	13.890948
-47.500000	-76.666667	13.167478
-47.500000	-73.750000	12.296421
-47.500000	-70.833333	11.294426
-47.500000	-67.916667	10.133866
-47.500000	-65.000000	8.876387
-47.500000	-62.083333	7.553257
-47.500000	-59.166667	6.257244
-47.500000	-56.250000	5.051242
-47.500000	-53.333333	3.968639
-47.500000	-50.416667	3.022203
-47.500000	-47.500000	2.224087
-47.500000	-44.583333	1.581564
-47.500000	-41.666667	1.082721
-47.500000	-38.750000	0.710788
-47.500000	-35.833333	0.442255
-47.500000	-32.916667	0.261292
-47.500000	-30.000000	0.147648

-44.583333	-100.000000	8.112209
-44.583333	-97.083333	8.088524
-44.583333	-94.166667	8.055690
-44.583333	-91.250000	8.010887
-44.583333	-88.333333	7.948938
-44.583333	-85.416667	7.864349
-44.583333	-82.500000	7.749745
-44.583333	-79.583333	7.594366
-44.583333	-76.666667	7.379489
-44.583333	-73.750000	7.082443
-44.583333	-70.833333	6.703415
-44.583333	-67.916667	6.249406
-44.583333	-65.000000	5.724251
-44.583333	-62.083333	5.116135
-44.583333	-59.166667	4.454185
-44.583333	-56.250000	3.769736
-44.583333	-53.333333	3.097772
-44.583333	-50.416667	2.468578
-44.583333	-47.500000	1.894324
-44.583333	-44.583333	1.390045
-44.583333	-41.666667	0.976663
-44.583333	-38.750000	0.653744
-44.583333	-35.833333	0.413617
-44.583333	-32.916667	0.247751
-44.583333	-30.000000	0.141135

-41.666667	-100.000000	4.161986
-41.666667	-97.083333	4.155780
-41.666667	-94.166667	4.146935
-41.666667	-91.250000	4.134242
-41.666667	-88.333333	4.116684
-41.666667	-85.416667	4.092730
-41.666667	-82.500000	4.059516
-41.666667	-79.583333	4.014392
-41.666667	-76.666667	3.953056
-41.666667	-73.750000	3.870001
-41.666667	-70.833333	3.754722
-41.666667	-67.916667	3.596524
-41.666667	-65.000000	3.393994
-41.666667	-62.083333	3.152679
-41.666667	-59.166667	2.870921
-41.666667	-56.250000	2.547579
-41.666667	-53.333333	2.197621
-41.666667	-50.416667	1.836654
-41.666667	-47.500000	1.477356
-41.666667	-44.583333	1.136175
-41.666667	-41.666667	0.829603
-41.666667	-38.750000	0.573830
-41.666667	-35.833333	0.370923
-41.666667	-32.916667	0.225959
-41.666667	-30.000000	0.130647

-38.750000	-100.000000	2.130900
-38.750000	-97.083333	2.129153
-38.750000	-94.166667	2.126703
-38.750000	-91.250000	2.123253
-38.750000	-88.333333	2.118327
-38.750000	-85.416667	2.111308
-38.750000	-82.500000	2.101629
-38.750000	-79.583333	2.088444
-38.750000	-76.666667	2.070077
-38.750000	-73.750000	2.045278
-38.750000	-70.833333	2.011440
-38.750000	-67.916667	1.965784
-38.750000	-65.000000	1.901266
-38.750000	-62.083333	1.814061
-38.750000	-59.166667	1.702155
-38.750000	-56.250000	1.570047
-38.750000	-53.333333	1.414217
-38.750000	-50.416667	1.237127
-38.750000	-47.500000	1.047838
-38.750000	-44.583333	0.845249
-38.750000	-41.666667	0.646951
-38.750000	-38.750000	0.466541
-38.750000	-35.833333	0.314144
-38.750000	-32.916667	0.196039
-38.750000	-30.000000	0.114855

-35.833333	-100.000000	1.089882
-35.833333	-97.083333	1.089362
-35.833333	-94.166667	1.088636
-35.833333	-91.250000	1.087624
-35.833333	-88.333333	1.086201
-35.833333	-85.416667	1.084193
-35.833333	-82.500000	1.081312
-35.833333	-79.583333	1.077260
-35.833333	-76.666667	1.071704
-35.833333	-73.750000	1.064082
-35.833333	-70.833333	1.053541
-35.833333	-67.916667	1.039243
-35.833333	-65.000000	1.019884
-35.833333	-62.083333	0.992868
-35.833333	-59.166667	0.954732
-35.833333	-56.250000	0.904128
-35.833333	-53.333333	0.839463
-35.833333	-50.416667	0.763255
-35.833333	-47.500000	0.673328
-35.833333	-44.583333	0.571692
-35.833333	-41.666667	0.458650
-35.833333	-38.750000	0.345655
-35.833333	-35.833333	0.243319
-35.833333	-32.916667	0.157748
-35.833333	-30.000000	0.094424

-32.916667	-100.000000	0.557146
-32.916667	-97.083333	0.556983
-32.916667	-94.166667	0.556756
-32.916667	-91.250000	0.556438
-32.916667	-88.333333	0.555994
-32.916667	-85.416667	0.555374
-32.916667	-82.500000	0.554502
-32.916667	-79.583333	0.553266
-32.916667	-76.666667	0.551488
-32.916667	-73.750000	0.549027
-32.916667	-70.833333	0.545676
-32.916667	-67.916667	0.541025
-32.916667	-65.000000	0.534670
-32.916667	-62.083333	0.525971
-32.916667	-59.166667	0.513636
-32.916667	-56.250000	0.496451
-32.916667	-53.333333	0.472186
-32.916667	-50.416667	0.439902
-32.916667	-47.500000	0.400692
-32.916667	-44.583333	0.353302
-32.916667	-41.666667	0.296924
-32.916667	-38.750000	0.233432
-32.916667	-35.833333	0.170631
-32.916667	-32.916667	0.115032
-32.916667	-30.000000	0.071024

-30.000000	-100.000000	0.284737
-30.000000	-97.083333	0.284683
-30.000000	-94.166667	0.284608
-30.000000	-91.250000	0.284503
-30.000000	-88.333333	0.284357
-30.000000	-85.416667	0.284152
-30.000000	-82.500000	0.283867
-30.000000	-79.583333	0.283466
-30.000000	-76.666667	0.282901
-30.000000	-73.750000	0.282089
-30.000000	-70.833333	0.280951
-30.000000	-67.916667	0.279395
-30.000000	-65.000000	0.277246
-30.000000	-62.083333	0.274272
-30.000000	-59.166667	0.270102
-30.000000	-56.250000	0.263989
-30.000000	-53.333333	0.255419
-30.000000	-50.416667	0.242658
-30.000000	-47.500000	0.225737
-30.000000	-44.583333	0.203912
-30.000000	-41.666667	0.177379
-30.000000	-38.750000	0.144857
-30.000000	-35.833333	0.109203
-30.000000	-32.916667	0.075864
-30.000000	-30.000000	0.048188



==> multicast_M_W2.dat <==
-100.000000	-100.000000	10.019783
-100.000000	-97.083333	9.629940
-100.000000	-94.166667	9.217885
-100.000000	-91.250000	8.788137
-100.000000	-88.333333	8.344721
-100.000000	-85.416667	7.891031
-100.000000	-82.500000	7.429856
-100.000000	-79.583333	6.963459
-100.000000	-76.666667	6.493682
-100.000000	-73.750000	6.022045
-100.000000	-70.833333	5.549737
-100.000000	-67.916667	5.078154
-100.000000	-65.000000	4.608599
-100.000000	-62.083333	4.143307
-100.000000	-59.166667	3.683865
-100.000000	-56.250000	3.231732
-100.000000	-53.333333	2.788914
-100.000000	-50.416667	2.358203
-100.000000	-47.500000	1.941596
-100.000000	-44.583333	1.544078
-100.000000	-41.666667	1.174080
-100.000000	-38.750000	0.843851
-100.000000	-35.833333	0.567491
-100.000000	-32.916667	0.355101
-100.000000	-30.000000	0.208796

-97.083333	-100.000000	10.018920
-97.083333	-97.083333	9.629280
-97.083333	-94.166667	9.217385
-97.083333	-91.250000	8.787765
-97.083333	-88.333333	8.344441
-97.083333	-85.416667	7.890818
-97.083333	-82.500000	7.429701
-97.083333	-79.583333	6.963347
-97.083333	-76.666667	6.493602
-97.083333	-73.750000	6.021988
-97.083333	-70.833333	5.549696
-97.083333	-67.916667	5.078125
-97.083333	-65.000000	4.608578
-97.083333	-62.083333	4.143292
-97.083333	-59.166667	3.683854
-97.083333	-56.250000	3.231725
-97.083333	-53.333333	2.788909
-97.083333	-50.416667	2.358200
-97.083333	-47.500000	1.941594
-97.083333	-44.583333	1.544077
-97.083333	-41.666667	1.174080
-97.083333	-38.750000	0.843851
-97.083333	-35.833333	0.567491
-97.083333	-32.916667	0.355101
-97.083333	-30.000000	0.208796

-94.166667	-100.000000	10.017263
-94.166667	-97.083333	9.628002
-94.166667	-94.166667	9.216422
-94.166667	-91.250000	8.787047
-94.166667	-88.333333	8.343909
-94.166667	-85.416667	7.890429
-94.166667	-82.500000	7.429412
-94.166667	-79.583333	6.963130
-94.166667	-76.666667	6.493446
-94.166667	-73.750000	6.021876
-94.166667	-70.833333	5.549616
-94.166667	-67.916667	5.078068
-94.166667	-65.000000	4.608538
-94.166667	-62.083333	4.143263
-94.166667	-59.166667	3.683834
-94.166667	-56.250000	3.231711
-94.166667	-53.333333	2.788899
-94.166667	-50.416667	2.358193
-94.166667	-47.500000	1.941589
-94.166667	-44.583333	1.544074
-94.166667	-41.666667	1.174078
-94.166667	-38.750000	0.843849
-94.166667	-35.833333	0.567490
-94.166667	-32.916667	0.355101
-94.166667	-30.000000	0.208795

-91.250000	-100.000000	10.014125
-91.250000	-97.083333	9.625575
-91.250000	-94.166667	9.214574
-91.250000	-91.250000	8.785658
-91.250000	-88.333333	8.342885
-91.250000	-85.416667	7.889678
-91.250000	-82.500000	7.428863
-91.250000	-79.583333	6.962732
-91.250000	-76.666667	6.493152
-91.250000	-73.750000	6.021657
-91.250000	-70.833333	5.549459
-91.250000	-67.916667	5.077956
-91.250000	-65.000000	4.608458
-91.250000	-62.083333	4.143207
-91.250000	-59.166667	3.683795
-91.250000	-56.250000	3.231684
-91.250000	-53.333333	2.788880
-91.250000	-50.416667	2.358180
-91.250000	-47.500000	1.941581
-91.250000	-44.583333	1.544068
-91.250000	-41.666667	1.174074
-91.250000	-38.750000	0.843847
-91.250000	-35.833333	0.567489
-91.250000	-32.916667	0.355100
-91.250000	-30.000000	0.208795

-88.333333	-100.000000	10.008168
-88.333333	-97.083333	9.620948
-88.333333	-94.166667	9.211074
-88.333333	-91.250000	8.783023
-88.333333	-88.333333	8.340918
-88.333333	-85.416667	7.888225
-88.333333	-82.500000	7.427805
-88.333333	-79.583333	6.961964
-88.333333	-76.666667	6.492595
-88.333333	-73.750000	6.021256
-88.333333	-70.833333	5.549165
-88.333333	-67.916667	5.077739
-88.333333	-65.000000	4.608303
-88.333333	-62.083333	4.143098
-88.333333	-59.166667	3.683718
-88.333333	-56.250000	3.231630
-88.333333	-53.333333	2.788843
-88.333333	-50.416667	2.358155
-88.333333	-47.500000	1.941565
-88.333333	-44.583333	1.544057
-88.333333	-41.666667	1.174068
-88.333333	-38.750000	0.843843
-88.333333	-35.833333	0.567487
-88.333333	-32.916667	0.355099
-88.333333	-30.000000	0.208795

-85.416667	-100.000000	9.996906
-85.416667	-97.083333	9.612345
-85.416667	-94.166667	9.204430
-85.416667	-91.250000	8.777997
-85.416667	-88.333333	8.337197
-85.416667	-85.416667	7.885468
-85.416667	-82.500000	7.425774
-85.416667	-79.583333	6.960479
-85.416667	-76.666667	6.491522
-85.416667	-73.750000	6.020482
-85.416667	-70.833333	5.548608
-85.416667	-67.916667	5.077339
-85.416667	-65.000000	4.608013
-85.416667	-62.083333	4.142885
-85.416667	-59.166667	3.683567
-85.416667	-56.250000	3.231525
-85.416667	-53.333333	2.788770
-85.416667	-50.416667	2.358105
-85.416667	-47.500000	1.941532
-85.416667	-44.583333	1.544036
-85.416667	-41.666667	1.174055
-85.416667	-38.750000	0.843835
-85.416667	-35.833333	0.567483
-85.416667	-32.916667	0.355097
-85.416667	-30.000000	0.208794

-82.500000	-100.000000	9.974457
-82.500000	-97.083333	9.595013
-82.500000	-94.166667	9.191841
-82.500000	-91.250000	8.768640
-82.500000	-88.333333	8.330131
-82.500000	-85.416667	7.880212
-82.500000	-82.500000	7.421931
-82.500000	-79.583333	6.957661
-82.500000	-76.666667	6.489463
-82.500000	-73.750000	6.018986
-82.500000	-70.833333	5.547534
-82.500000	-67.916667	5.076569
-82.500000	-65.000000	4.607462
-82.500000	-62.083333	4.142493
-82.500000	-59.166667	3.683285
-82.500000	-56.250000	3.231320
-82.500000	-53.333333	2.788627
-82.500000	-50.416667	2.358009
-82.500000	-47.500000	1.941468
-82.500000	-44.583333	1.543993
-82.500000	-41.666667	1.174029
-82.500000	-38.750000	0.843819
-82.500000	-35.833333	0.567476
-82.500000	-32.916667	0.355093
-82.500000	-30.000000	0.208792

-79.583333	-100.000000	9.935018
-79.583333	-97.083333	9.563249
-79.583333	-94.166667	9.166779
-79.583333	-91.250000	8.749789
-79.583333	-88.333333	8.316724
-79.583333	-85.416667	7.870416
-79.583333	-82.500000	7.414635
-79.583333	-79.583333	6.952288
-79.583333	-76.666667	6.485566
-79.583333	-73.750000	6.016147
-79.583333	-70.833333	5.545474
-79.583333	-67.916667	5.075080
-79.583333	-65.000000	4.606400
-79.583333	-62.083333	4.141738
-79.583333	-59.166667	3.682750
-79.583333	-56.250000	3.230945
-79.583333	-53.333333	2.788360
-79.583333	-50.416667	2.357820
-79.583333	-47.500000	1.941339
-79.583333	-44.583333	1.543911
-79.583333	-41.666667	1.173979
-79.583333	-38.750000	0.843788
-79.583333	-35.833333	0.567461
-79.583333	-32.916667	0.355086
-79.583333	-30.000000	0.208788

-76.666667	-100.000000	9.866790
-76.666667	-97.083333	9.507882
-76.666667	-94.166667	9.123022
-76.666667	-91.250000	8.715337
-76.666667	-88.333333	8.290061
-76.666667	-85.416667	7.850687
-76.666667	-82.500000	7.400782
-76.666667	-79.583333	6.942271
-76.666667	-76.666667	6.478167
-76.666667	-73.750000	6.010735
-76.666667	-70.833333	5.541576
-76.666667	-67.916667	5.072255
-76.666667	-65.000000	4.604364
-76.666667	-62.083333	4.140278
-76.666667	-59.166667	3.681718
-76.666667	-56.250000	3.230221
-76.666667	-53.333333	2.787854
-76.666667	-50.416667	2.357475
-76.666667	-47.500000	1.941096
-76.666667	-44.583333	1.543750
-76.666667	-41.666667	1.173881
-76.666667	-38.750000	0.843727
-76.666667	-35.833333	0.567431
-76.666667	-32.916667	0.355071
-76.666667	-30.000000	0.208781

-73.750000	-100.000000	9.754067
-73.750000	-97.083333	9.415084
-73.750000	-94.166667	9.047738
-73.750000	-91.250000	8.655591
-73.750000	-88.333333	8.243683
-73.750000	-85.416667	7.814687
-73.750000	-82.500000	7.373250
-73.750000	-79.583333	6.922100
-73.750000	-76.666667	6.464115
-73.750000	-73.750000	6.000642
-73.750000	-70.833333	5.534176
-73.750000	-67.916667	5.066869
-73.750000	-65.000000	4.600513
-73.750000	-62.083333	4.137510
-73.750000	-59.166667	3.679740
-73.750000	-56.250000	3.228822
-73.750000	-53.333333	2.786879
-73.750000	-50.416667	2.356802
-73.750000	-47.500000	1.940636
-73.750000	-44.583333	1.543460
-73.750000	-41.666667	1.173698
-73.750000	-38.750000	0.843609
-73.750000	-35.833333	0.567374
-73.750000	-32.916667	0.355041
-73.750000	-30.000000	0.208767

-70.833333	-100.000000	9.567710
-70.833333	-97.083333	9.262951
-70.833333	-94.166667	8.923925
-70.833333	-91.250000	8.555859
-70.833333	-88.333333	8.164165
-70.833333	-85.416667	7.752452
-70.833333	-82.500000	7.325464
-70.833333	-79.583333	6.885329
-70.833333	-76.666667	6.436202
-70.833333	-73.750000	5.980327
-70.833333	-70.833333	5.520122
-70.833333	-67.916667	5.056826
-70.833333	-65.000000	4.593201
-70.833333	-62.083333	4.132235
-70.833333	-59.166667	3.675999
-70.833333	-56.250000	3.226172
-70.833333	-53.333333	2.785010
-70.833333	-50.416667	2.355501
-70.833333	-47.500000	1.939746
-70.833333	-44.583333	1.542895
-70.833333	-41.666667	1.173352
-70.833333	-38.750000	0.843396
-70.833333	-35.833333	0.567263
-70.833333	-32.916667	0.354985
-70.833333	-30.000000	0.208739

-67.916667	-100.000000	9.268880
-67.916667	-97.083333	9.011839
-67.916667	-94.166667	8.720800
-67.916667	-91.250000	8.392969
-67.916667	-88.333333	8.033741
-67.916667	-85.416667	7.648812
-67.916667	-82.500000	7.243702
-67.916667	-79.583333	6.821877
-67.916667	-76.666667	6.387816
-67.916667	-73.750000	5.943312
-67.916667	-70.833333	5.492188
-67.916667	-67.916667	5.036625
-67.916667	-65.000000	4.579321
-67.916667	-62.083333	4.122391
-67.916667	-59.166667	3.668897
-67.916667	-56.250000	3.221123
-67.916667	-53.333333	2.781486
-67.916667	-50.416667	2.353045
-67.916667	-47.500000	1.938043
-67.916667	-44.583333	1.541790
-67.916667	-41.666667	1.172682
-67.916667	-38.750000	0.842981
-67.916667	-35.833333	0.567061
-67.916667	-32.916667	0.354874
-67.916667	-30.000000	0.208685

-65.000000	-100.000000	8.837970
-65.000000	-97.083333	8.638009
-65.000000	-94.166667	8.399869
-65.000000	-91.250000	8.126656
-65.000000	-88.333333	7.820832
-65.000000	-85.416667	7.479934
-65.000000	-82.500000	7.109819
-65.000000	-79.583333	6.716369
-65.000000	-76.666667	6.305140
-65.000000	-73.750000	5.879521
-65.000000	-70.833333	5.443778
-65.000000	-67.916667	4.999940
-65.000000	-65.000000	4.551813
-65.000000	-62.083333	4.102615
-65.000000	-59.166667	3.655426
-65.000000	-56.250000	3.211736
-65.000000	-53.333333	2.774812
-65.000000	-50.416667	2.348438
-65.000000	-47.500000	1.934843
-65.000000	-44.583333	1.539603
-65.000000	-41.666667	1.171383
-65.000000	-38.750000	0.842179
-65.000000	-35.833333	0.566663
-65.000000	-32.916667	0.354680
-65.000000	-30.000000	0.208586

-62.083333	-100.000000	8.259783
-62.083333	-97.083333	8.118404
-62.083333	-94.166667	7.944824
-62.083333	-91.250000	7.735213
-62.083333	-88.333333	7.487526
-62.083333	-85.416667	7.205487
-62.083333	-82.500000	6.891973
-62.083333	-79.583333	6.544733
-62.083333	-76.666667	6.169926
-62.083333	-73.750000	5.773569
-62.083333	-70.833333	5.361184
-62.083333	-67.916667	4.936532
-62.083333	-65.000000	4.504290
-62.083333	-62.083333	4.066721
-62.083333	-59.166667	3.628687
-62.083333	-56.250000	3.192889
-62.083333	-53.333333	2.762335
-62.083333	-50.416667	2.339919
-62.083333	-47.500000	1.928796
-62.083333	-44.583333	1.535494
-62.083333	-41.666667	1.168888
-62.083333	-38.750000	0.840657
-62.083333	-35.833333	0.565873
-62.083333	-32.916667	0.354308
-62.083333	-30.000000	0.208409

-59.166667	-100.000000	7.550682
-59.166667	-97.083333	7.458482
-59.166667	-94.166667	7.344161
-59.166667	-91.250000	7.198262
-59.166667	-88.333333	7.019796
-59.166667	-85.416667	6.805224
-59.166667	-82.500000	6.552897
-59.166667	-79.583333	6.266930
-59.166667	-76.666667	5.950464
-59.166667	-73.750000	5.601500
-59.166667	-70.833333	5.226305
-59.166667	-67.916667	4.831363
-59.166667	-65.000000	4.422727
-59.166667	-62.083333	4.004508
-59.166667	-59.166667	3.582390
-59.166667	-56.250000	3.158543
-59.166667	-53.333333	2.737256
-59.166667	-50.416667	2.323031
-59.166667	-47.500000	1.917649
-59.166667	-44.583333	1.527976
-59.166667	-41.666667	1.164065
-59.166667	-38.750000	0.837803
-59.166667	-35.833333	0.564308
-59.166667	-32.916667	0.353576
-59.166667	-30.000000	0.208056

-56.250000	-100.000000	6.746290
-56.250000	-97.083333	6.691702
-56.250000	-94.166667	6.618754
-56.250000	-91.250000	6.524878
-56.250000	-88.333333	6.408713
-56.250000	-85.416667	6.260790
-56.250000	-82.500000	6.080314
-56.250000	-79.583333	5.863934
-56.250000	-76.666667	5.610364
-56.250000	-73.750000	5.323942
-56.250000	-70.833333	5.007993
-56.250000	-67.916667	4.660973
-56.250000	-65.000000	4.289945
-56.250000	-62.083333	3.901392
-56.250000	-59.166667	3.502904
-56.250000	-56.250000	3.098965
-56.250000	-53.333333	2.693764
-56.250000	-50.416667	2.291707
-56.250000	-47.500000	1.895547
-56.250000	-44.583333	1.513360
-56.250000	-41.666667	1.155324
-56.250000	-38.750000	0.832501
-56.250000	-35.833333	0.561335
-56.250000	-32.916667	0.352152
-56.250000	-30.000000	0.207382

-53.333333	-100.000000	5.872164
-53.333333	-97.083333	5.845099
-53.333333	-94.166667	5.806882
-53.333333	-91.250000	5.751868
-53.333333	-88.333333	5.678430
-53.333333	-85.416667	5.584132
-53.333333	-82.500000	5.467590
-53.333333	-79.583333	5.319448
-53.333333	-76.666667	5.139144
-53.333333	-73.750000	4.923472
-53.333333	-70.833333	4.671439
-53.333333	-67.916667	4.387231
-53.333333	-65.000000	4.075782
-53.333333	-62.083333	3.735396
-53.333333	-59.166667	3.374552
-53.333333	-56.250000	3.000365
-53.333333	-53.333333	2.619081
-53.333333	-50.416667	2.237171
-53.333333	-47.500000	1.857914
-53.333333	-44.583333	1.486728
-53.333333	-41.666667	1.137905
-53.333333	-38.750000	0.822652
-53.333333	-35.833333	0.555953
-53.333333	-32.916667	0.349329
-53.333333	-30.000000	0.206084

-50.416667	-100.000000	4.969281
-50.416667	-97.083333	4.954955
-50.416667	-94.166667	4.935362
-50.416667	-91.250000	4.908353
-50.416667	-88.333333	4.870211
-50.416667	-85.416667	4.815391
-50.416667	-82.500000	4.742278
-50.416667	-79.583333	4.648667
-50.416667	-76.666667	4.533086
-50.416667	-73.750000	4.386463
-50.416667	-70.833333	4.208563
-50.416667	-67.916667	3.995918
-50.416667	-65.000000	3.747785
-50.416667	-62.083333	3.471143
-50.416667	-59.166667	3.169775
-50.416667	-56.250000	2.843270
-50.416667	-53.333333	2.500394
-50.416667	-50.416667	2.147387
-50.416667	-47.500000	1.792535
-50.416667	-44.583333	1.441695
-50.416667	-41.666667	1.107988
-50.416667	-38.750000	0.805199
-50.416667	-35.833333	0.545575
-50.416667	-32.916667	0.344199
-50.416667	-30.000000	0.203556

-47.500000	-100.000000	4.065645
-47.500000	-97.083333	4.058279
-47.500000	-94.166667	4.048043
-47.500000	-91.250000	4.033915
-47.500000	-88.333333	4.014573
-47.500000	-85.416667	3.987930
-47.500000	-82.500000	3.950298
-47.500000	-79.583333	3.896364
-47.500000	-76.666667	3.824511
-47.500000	-73.750000	3.732966
-47.500000	-70.833333	3.619932
-47.500000	-67.916667	3.476883
-47.500000	-65.000000	3.303983
-47.500000	-62.083333	3.096474
-47.500000	-59.166667	2.859422
-47.500000	-56.250000	2.597231
-47.500000	-53.333333	2.312851
-47.500000	-50.416667	2.007986
-47.500000	-47.500000	1.688891
-47.500000	-44.583333	1.368245
-47.500000	-41.666667	1.058470
-47.500000	-38.750000	0.774661
-47.500000	-35.833333	0.528327
-47.500000	-32.916667	0.334902
-47.500000	-30.000000	0.198680

-44.583333	-100.000000	3.187801
-44.583333	-97.083333	3.184046
-44.583333	-94.166667	3.178825
-44.583333	-91.250000	3.171669
-44.583333	-88.333333	3.161717
-44.583333	-85.416667	3.148015
-44.583333	-82.500000	3.129241
-44.583333	-79.583333	3.103391
-44.583333	-76.666667	3.066862
-44.583333	-73.750000	3.014791
-44.583333	-70.833333	2.945498
-44.583333	-67.916667	2.857863
-44.583333	-65.000000	2.749374
-44.583333	-62.083333	2.612620
-44.583333	-59.166667	2.447364
-44.583333	-56.250000	2.253909
-44.583333	-53.333333	2.034840
-44.583333	-50.416667	1.794344
-44.583333	-47.500000	1.533227
-44.583333	-44.583333	1.257038
-44.583333	-41.666667	0.983067
-44.583333	-38.750000	0.725736
-44.583333	-35.833333	0.499392
-44.583333	-32.916667	0.319330
-44.583333	-30.000000	0.190470

-41.666667	-100.000000	2.367926
-41.666667	-97.083333	2.366191
-41.666667	-94.166667	2.363714
-41.666667	-91.250000	2.360151
-41.666667	-88.333333	2.355209
-41.666667	-85.416667	2.348439
-41.666667	-82.500000	2.338999
-41.666667	-79.583333	2.326075
-41.666667	-76.666667	2.308319
-41.666667	-73.750000	2.283922
-41.666667	-70.833333	2.249361
-41.666667	-67.916667	2.200543
-41.666667	-65.000000	2.135533
-41.666667	-62.083333	2.054042
-41.666667	-59.166667	1.952677
-41.666667	-56.250000	1.826835
-41.666667	-53.333333	1.676999
-41.666667	-50.416667	1.504190
-41.666667	-47.500000	1.308801
-41.666667	-44.583333	1.095030
-41.666667	-41.666667	0.871530
-41.666667	-38.750000	0.654280
-41.666667	-35.833333	0.455148
-41.666667	-32.916667	0.293910
-41.666667	-30.000000	0.177148

-38.750000	-100.000000	1.646577
-38.750000	-97.083333	1.645772
-38.750000	-94.166667	1.644642
-38.750000	-91.250000	1.643049
-38.750000	-88.333333	1.640772
-38.750000	-85.416667	1.637521
-38.750000	-82.500000	1.633026
-38.750000	-79.583333	1.626880
-38.750000	-76.666667	1.618275
-38.750000	-73.750000	1.606574
-38.750000	-70.833333	1.590454
-38.750000	-67.916667	1.568414
-38.750000	-65.000000	1.536683
-38.750000	-62.083333	1.492654
-38.750000	-59.166667	1.434111
-38.750000	-56.250000	1.361794
-38.750000	-53.333333	1.271555
-38.750000	-50.416667	1.161647
-38.750000	-47.500000	1.034101
-38.750000	-44.583333	0.883815
-38.750000	-41.666667	0.719798
-38.750000	-38.750000	0.552417
-38.750000	-35.833333	0.394123
-38.750000	-32.916667	0.258265
-38.750000	-30.000000	0.156857

-35.833333	-100.000000	1.063422
-35.833333	-97.083333	1.063062
-35.833333	-94.166667	1.062561
-35.833333	-91.250000	1.061862
-35.833333	-88.333333	1.060878
-35.833333	-85.416667	1.059489
-35.833333	-82.500000	1.057493
-35.833333	-79.583333	1.054682
-35.833333	-76.666667	1.050818
-35.833333	-73.750000	1.045500
-35.833333	-70.833333	1.038114
-35.833333	-67.916667	1.028034
-35.833333	-65.000000	1.014272
-35.833333	-62.083333	0.994846
-35.833333	-59.166667	0.966971
-35.833333	-56.250000	0.929130
-35.833333	-53.333333	0.879284
-35.833333	-50.416667	0.818241
-35.833333	-47.500000	0.742720
-35.833333	-44.583333	0.652319
-35.833333	-41.666667	0.544634
-35.833333	-38.750000	0.428308
-35.833333	-35.833333	0.314196
-35.833333	-32.916667	0.211322
-35.833333	-30.000000	0.130172

-32.916667	-100.000000	0.638905
-32.916667	-97.083333	0.638754
-32.916667	-94.166667	0.638543
-32.916667	-91.250000	0.638248
-32.916667	-88.333333	0.637837
-32.916667	-85.416667	0.637261
-32.916667	-82.500000	0.636452
-32.916667	-79.583333	0.635305
-32.916667	-76.666667	0.633653
-32.916667	-73.750000	0.631363
-32.916667	-70.833333	0.628238
-32.916667	-67.916667	0.623891
-32.916667	-65.000000	0.617928
-32.916667	-62.083333	0.609728
-32.916667	-59.166667	0.598019
-32.916667	-56.250000	0.581545
-32.916667	-53.333333	0.557960
-32.916667	-50.416667	0.525971
-32.916667	-47.500000	0.486140
-32.916667	-44.583333	0.436483
-32.916667	-41.666667	0.375094
-32.916667	-38.750000	0.302678
-32.916667	-35.833333	0.227286
-32.916667	-32.916667	0.157085
-32.916667	-30.000000	0.098990

-30.000000	-100.000000	0.361473
-30.000000	-97.083333	0.361413
-30.000000	-94.166667	0.361328
-30.000000	-91.250000	0.361211
-30.000000	-88.333333	0.361046
-30.000000	-85.416667	0.360816
-30.000000	-82.500000	0.360496
-30.000000	-79.583333	0.360045
-30.000000	-76.666667	0.359410
-30.000000	-73.750000	0.358497
-30.000000	-70.833333	0.357216
-30.000000	-67.916667	0.355461
-30.000000	-65.000000	0.353037
-30.000000	-62.083333	0.349673
-30.000000	-59.166667	0.344944
-30.000000	-56.250000	0.337984
-30.000000	-53.333333	0.328169
-30.000000	-50.416667	0.313429
-30.000000	-47.500000	0.293650
-30.000000	-44.583333	0.267730
-30.000000	-41.666667	0.235578
-30.000000	-38.750000	0.195167
-30.000000	-35.833333	0.149524
-30.000000	-32.916667	0.105496
-30.000000	-30.000000	0.067898



==> multicast_M_W3.dat <==
-67.916667	-67.916667	5.036625
-67.916667	-65.000000	4.579321
-67.916667	-62.083333	4.122391
-67.916667	-59.166667	3.668897
-67.916667	-56.250000	3.221123
-67.916667	-53.333333	2.781486
-67.916667	-50.416667	2.353045
-67.916667	-47.500000	1.938043
-67.916667	-44.583333	1.541790
-67.916667	-41.666667	1.172682
-67.916667	-38.750000	0.842981
-67.916667	-35.833333	0.567061
-67.916667	-32.916667	0.354874
-67.916667	-30.000000	0.208685

-65.000000	-67.916667	4.999940
-65.000000	-65.000000	4.551813
-65.000000	-62.083333	4.102615
-65.000000	-59.166667	3.655426
-65.000000	-56.250000	3.211736
-65.000000	-53.333333	2.774812
-65.000000	-50.416667	2.348438
-65.000000	-47.500000	1.934843
-65.000000	-44.583333	1.539603
-65.000000	-41.666667	1.171383
-65.000000	-38.750000	0.842179
-65.000000	-35.833333	0.566663
-65.000000	-32.916667	0.354680
-65.000000	-30.000000	0.208586

-62.083333	-67.916667	4.936532
-62.083333	-65.000000	4.504290
-62.083333	-62.083333	4.066721
-62.083333	-59.166667	3.628687
-62.083333	-56.250000	3.192889
-62.083333	-53.333333	2.762335
-62.083333	-50.416667	2.339919
-62.083333	-47.500000	1.928796
-62.083333	-44.583333	1.535494
-62.083333	-41.666667	1.168888
-62.083333	-38.750000	0.840657
-62.083333	-35.833333	0.565873
-62.083333	-32.916667	0.354308
-62.083333	-30.000000	0.208409

-59.166667	-67.916667	4.831363
-59.166667	-65.000000	4.422727
-59.166667	-62.083333	4.004508
-59.166667	-59.166667	3.582390
-59.166667	-56.250000	3.158543
-59.166667	-53.333333	2.737256
-59.166667	-50.416667	2.323031
-59.166667	-47.500000	1.917649
-59.166667	-44.583333	1.527976
-59.166667	-41.666667	1.164065
-59.166667	-38.750000	0.837803
-59.166667	-35.833333	0.564308
-59.166667	-32.916667	0.353576
-59.166667	-30.000000	0.208056

-56.250000	-67.916667	4.660973
-56.250000	-65.000000	4.289945
-56.250000	-62.083333	3.901392
-56.250000	-59.166667	3.502904
-56.250000	-56.250000	3.098965
-56.250000	-53.333333	2.693764
-56.250000	-50.416667	2.291707
-56.250000	-47.500000	1.895547
-56.250000	-44.583333	1.513360
-56.250000	-41.666667	1.155324
-56.250000	-38.750000	0.832501
-56.250000	-35.833333	0.561335
-56.250000	-32.916667	0.352152
-56.250000	-30.000000	0.207382

-53.333333	-67.916667	4.387231
-53.333333	-65.000000	4.075782
-53.333333	-62.083333	3.735396
-53.333333	-59.166667	3.374552
-53.333333	-56.250000	3.000365
-53.333333	-53.333333	2.619081
-53.333333	-50.416667	2.237171
-53.333333	-47.500000	1.857914
-53.333333	-44.583333	1.486728
-53.333333	-41.666667	1.137905
-53.333333	-38.750000	0.822652
-53.333333	-35.833333	0.555953
-53.333333	-32.916667	0.349329
-53.333333	-30.000000	0.206084

-50.416667	-67.916667	3.995918
-50.416667	-65.000000	3.747785
-50.416667	-62.083333	3.471143
-50.416667	-59.166667	3.169775
-50.416667	-56.250000	2.843270
-50.416667	-53.333333	2.500394
-50.416667	-50.416667	2.147387
-50.416667	-47.500000	1.792535
-50.416667	-44.583333	1.441695
-50.416667	-41.666667	1.107988
-50.416667	-38.750000	0.805199
-50.416667	-35.833333	0.545575
-50.416667	-32.916667	0.344199
-50.416667	-30.000000	0.203556

-47.500000	-67.916667	3.476883
-47.500000	-65.000000	3.303983
-47.500000	-62.083333	3.096474
-47.500000	-59.166667	2.859422
-47.500000	-56.250000	2.597231
-47.500000	-53.333333	2.312851
-47.500000	-50.416667	2.007986
-47.500000	-47.500000	1.688891
-47.500000	-44.583333	1.368245
-47.500000	-41.666667	1.058470
-47.500000	-38.750000	0.774661
-47.500000	-35.833333	0.528327
-47.500000	-32.916667	0.334902
-47.500000	-30.000000	0.198680

-44.583333	-67.916667	2.857863
-44.583333	-65.000000	2.749374
-44.583333	-62.083333	2.612620
-44.583333	-59.166667	2.447364
-44.583333	-56.250000	2.253909
-44.583333	-53.333333	2.034840
-44.583333	-50.416667	1.794344
-44.583333	-47.500000	1.533227
-44.583333	-44.583333	1.257038
-44.583333	-41.666667	0.983067
-44.583333	-38.750000	0.725736
-44.583333	-35.833333	0.499392
-44.583333	-32.916667	0.319330
-44.583333	-30.000000	0.190470

-41.666667	-67.916667	2.200543
-41.666667	-65.000000	2.135533
-41.666667	-62.083333	2.054042
-41.666667	-59.166667	1.952677
-41.666667	-56.250000	1.826835
-41.666667	-53.333333	1.676999
-41.666667	-50.416667	1.504190
-41.666667	-47.500000	1.308801
-41.666667	-44.583333	1.095030
-41.666667	-41.666667	0.871530
-41.666667	-38.750000	0.654280
-41.666667	-35.833333	0.455148
-41.666667	-32.916667	0.293910
-41.666667	-30.000000	0.177148

-38.750000	-67.916667	1.568414
-38.750000	-65.000000	1.536683
-38.750000	-62.083333	1.492654
-38.750000	-59.166667	1.434111
-38.750000	-56.250000	1.361794
-38.750000	-53.333333	1.271555
-38.750000	-50.416667	1.161647
-38.750000	-47.500000	1.034101
-38.750000	-44.583333	0.883815
-38.750000	-41.666667	0.719798
-38.750000	-38.750000	0.552417
-38.750000	-35.833333	0.394123
-38.750000	-32.916667	0.258265
-38.750000	-30.000000	0.156857

-35.833333	-67.916667	1.028034
-35.833333	-65.000000	1.014272
-35.833333	-62.083333	0.994846
-35.833333	-59.166667	0.966971
-35.833333	-56.250000	0.929130
-35.833333	-53.333333	0.879284
-35.833333	-50.416667	0.818241
-35.833333	-47.500000	0.742720
-35.833333	-44.583333	0.652319
-35.833333	-41.666667	0.544634
-35.833333	-38.750000	0.428308
-35.833333	-35.833333	0.314196
-35.833333	-32.916667	0.211322
-35.833333	-30.000000	0.130172

-32.916667	-67.916667	0.623891
-32.916667	-65.000000	0.617928
-32.916667	-62.083333	0.609728
-32.916667	-59.166667	0.598019
-32.916667	-56.250000	0.581545
-32.916667	-53.333333	0.557960
-32.916667	-50.416667	0.525971
-32.916667	-47.500000	0.486140
-32.916667	-44.583333	0.436483
-32.916667	-41.666667	0.375094
-32.916667	-38.750000	0.302678
-32.916667	-35.833333	0.227286
-32.916667	-32.916667	0.157085
-32.916667	-30.000000	0.098990

-30.000000	-67.916667	0.355461
-30.000000	-65.000000	0.353037
-30.000000	-62.083333	0.349673
-30.000000	-59.166667	0.344944
-30.000000	-56.250000	0.337984
-30.000000	-53.333333	0.328169
-30.000000	-50.416667	0.313429
-30.000000	-47.500000	0.293650
-30.000000	-44.583333	0.267730
-30.000000	-41.666667	0.235578
-30.000000	-38.750000	0.195167
-30.000000	-35.833333	0.149524
-30.000000	-32.916667	0.105496
-30.000000	-30.000000	0.067898



==> multicast_N_K.dat <==
1.000000	1.000000	2.024944
1.000000	2.000000	3.001480
1.000000	3.000000	3.729753
1.000000	4.000000	4.161872
1.000000	5.000000	4.576878
1.000000	6.000000	4.894582
1.000000	7.000000	5.237508
1.000000	8.000000	5.456192
1.000000	9.000000	5.743912
1.000000	10.000000	5.977581

2.000000	1.000000	1.014407
2.000000	2.000000	1.511664
2.000000	3.000000	1.866896
2.000000	4.000000	2.108932
2.000000	5.000000	2.278727
2.000000	6.000000	2.447744
2.000000	7.000000	2.584750
2.000000	8.000000	2.710125
2.000000	9.000000	2.838029
2.000000	10.000000	2.925879

3.000000	1.000000	0.693236
3.000000	2.000000	1.004537
3.000000	3.000000	1.235094
3.000000	4.000000	1.400283
3.000000	5.000000	1.534918
3.000000	6.000000	1.645876
3.000000	7.000000	1.745238
3.000000	8.000000	1.827296
3.000000	9.000000	1.892283
3.000000	10.000000	1.954831

4.000000	1.000000	0.513247
4.000000	2.000000	0.774920
4.000000	3.000000	0.938179
4.000000	4.000000	1.068208
4.000000	5.000000	1.160251
4.000000	6.000000	1.243014
4.000000	7.000000	1.309774
4.000000	8.000000	1.367071
4.000000	9.000000	1.432544
4.000000	10.000000	1.475302

5.000000	1.000000	0.419966
5.000000	2.000000	0.616653
5.000000	3.000000	0.754407
5.000000	4.000000	0.852269
5.000000	5.000000	0.943939
5.000000	6.000000	1.008371
5.000000	7.000000	1.058365
5.000000	8.000000	1.117502
5.000000	9.000000	1.156472
5.000000	10.000000	1.186062

6.000000	1.000000	0.342089
6.000000	2.000000	0.521142
6.000000	3.000000	0.638377
6.000000	4.000000	0.717587
6.000000	5.000000	0.786366
6.000000	6.000000	0.840039
6.000000	7.000000	0.889986
6.000000	8.000000	0.936081
6.000000	9.000000	0.962872
6.000000	10.000000	1.005645

7.000000	1.000000	0.296507
7.000000	2.000000	0.451532
7.000000	3.000000	0.543038
7.000000	4.000000	0.616759
7.000000	5.000000	0.674693
7.000000	6.000000	0.724803
7.000000	7.000000	0.763594
7.000000	8.000000	0.802089
7.000000	9.000000	0.835817
7.000000	10.000000	0.861776

8.000000	1.000000	0.263379
8.000000	2.000000	0.393563
8.000000	3.000000	0.483333
8.000000	4.000000	0.545124
8.000000	5.000000	0.594343
8.000000	6.000000	0.635963
8.000000	7.000000	0.676386
8.000000	8.000000	0.708014
8.000000	9.000000	0.730207
8.000000	10.000000	0.760792

9.000000	1.000000	0.233042
9.000000	2.000000	0.349532
9.000000	3.000000	0.427674
9.000000	4.000000	0.485528
9.000000	5.000000	0.528987
9.000000	6.000000	0.568031
9.000000	7.000000	0.600129
9.000000	8.000000	0.626777
9.000000	9.000000	0.655196
9.000000	10.000000	0.670468

10.000000	1.000000	0.207665
10.000000	2.000000	0.314621
10.000000	3.000000	0.386816
10.000000	4.000000	0.435844
10.000000	5.000000	0.482087
10.000000	6.000000	0.513623
10.000000	7.000000	0.538272
10.000000	8.000000	0.570285
10.000000	9.000000	0.590985
10.000000	10.000000	0.613862



==> multicast_N_K2.dat <==
1.000000	1.000000	1.596908
1.000000	2.000000	2.000534
1.000000	3.000000	2.241765
1.000000	4.000000	2.367894
1.000000	5.000000	2.479458
1.000000	6.000000	2.559389
1.000000	7.000000	2.640970
1.000000	8.000000	2.690684
1.000000	9.000000	2.753586
1.000000	10.000000	2.802727

2.000000	1.000000	1.010356
2.000000	2.000000	1.328643
2.000000	3.000000	1.519489
2.000000	4.000000	1.636419
2.000000	5.000000	1.713136
2.000000	6.000000	1.785653
2.000000	7.000000	1.841873
2.000000	8.000000	1.891468
2.000000	9.000000	1.940365
2.000000	10.000000	1.973016

3.000000	1.000000	0.759783
3.000000	2.000000	1.003269
3.000000	3.000000	1.160336
3.000000	4.000000	1.263205
3.000000	5.000000	1.341939
3.000000	6.000000	1.403745
3.000000	7.000000	1.456931
3.000000	8.000000	1.499423
3.000000	9.000000	1.532209
3.000000	10.000000	1.563075

4.000000	1.000000	0.597648
4.000000	2.000000	0.827754
4.000000	3.000000	0.954702
4.000000	4.000000	1.048381
4.000000	5.000000	1.111199
4.000000	6.000000	1.165439
4.000000	7.000000	1.207752
4.000000	8.000000	1.243103
4.000000	9.000000	1.282466
4.000000	10.000000	1.307605

5.000000	1.000000	0.505856
5.000000	2.000000	0.693010
5.000000	3.000000	0.810984
5.000000	4.000000	0.889294
5.000000	5.000000	0.958983
5.000000	6.000000	1.006026
5.000000	7.000000	1.041499
5.000000	8.000000	1.082363
5.000000	9.000000	1.108673
5.000000	10.000000	1.128334

6.000000	1.000000	0.424480
6.000000	2.000000	0.605155
6.000000	3.000000	0.712268
6.000000	4.000000	0.780383
6.000000	5.000000	0.837027
6.000000	6.000000	0.879737
6.000000	7.000000	0.918376
6.000000	8.000000	0.953139
6.000000	9.000000	0.972966
6.000000	10.000000	1.004066

7.000000	1.000000	0.374630
7.000000	2.000000	0.537576
7.000000	3.000000	0.625773
7.000000	4.000000	0.693105
7.000000	5.000000	0.743897
7.000000	6.000000	0.786432
7.000000	7.000000	0.818519
7.000000	8.000000	0.849670
7.000000	9.000000	0.876422
7.000000	10.000000	0.896679

8.000000	1.000000	0.337287
8.000000	2.000000	0.478778
8.000000	3.000000	0.568843
8.000000	4.000000	0.627723
8.000000	5.000000	0.672962
8.000000	6.000000	0.710140
8.000000	7.000000	0.745354
8.000000	8.000000	0.772320
8.000000	9.000000	0.790945
8.000000	10.000000	0.816224

9.000000	1.000000	0.302222
9.000000	2.000000	0.432459
9.000000	3.000000	0.513667
9.000000	4.000000	0.570976
9.000000	5.000000	0.612576
9.000000	6.000000	0.648954
9.000000	7.000000	0.678188
9.000000	8.000000	0.702016
9.000000	9.000000	0.727002
9.000000	10.000000	0.740252

10.000000	1.000000	0.272220
10.000000	2.000000	0.394647
10.000000	3.000000	0.471776
10.000000	4.000000	0.521899
10.000000	5.000000	0.567631
10.000000	6.000000	0.598006
10.000000	7.000000	0.621311
10.000000	8.000000	0.651027
10.000000	9.000000	0.669921
10.000000	10.000000	0.690517



==> multicast_beta_gamma.dat <==
-70.000000	-70.000000	2.949739
-70.000000	-66.842105	2.948072
-70.000000	-63.684211	2.944605
-70.000000	-60.526316	2.937457
-70.000000	-57.368421	2.922894
-70.000000	-54.210526	2.893793
-70.000000	-51.052632	2.837417
-70.000000	-47.894737	2.734637
-70.000000	-44.736842	2.567197
-70.000000	-41.578947	2.322636
-70.000000	-38.421053	2.004645
-70.000000	-35.263158	1.641573
-70.000000	-32.105263	1.279278
-70.000000	-28.947368	0.950335
-70.000000	-25.789474	0.674123
-70.000000	-22.631579	0.460614
-70.000000	-19.473684	0.304011
-70.000000	-16.315789	0.193638
-70.000000	-13.157895	0.118873
-70.000000	-10.000000	0.070151

-66.842105	-70.000000	2.948072
-66.842105	-66.842105	2.946400
-66.842105	-63.684211	2.942931
-66.842105	-60.526316	2.935795
-66.842105	-57.368421	2.921271
-66.842105	-54.210526	2.892246
-66.842105	-51.052632	2.835997
-66.842105	-47.894737	2.733429
-66.842105	-44.736842	2.566302
-66.842105	-41.578947	2.322042
-66.842105	-38.421053	2.004287
-66.842105	-35.263158	1.641389
-66.842105	-32.105263	1.279194
-66.842105	-28.947368	0.950299
-66.842105	-25.789474	0.674110
-66.842105	-22.631579	0.460609
-66.842105	-19.473684	0.304009
-66.842105	-16.315789	0.193638
-66.842105	-13.157895	0.118873
-66.842105	-10.000000	0.070151

-63.684211	-70.000000	2.944605
-63.684211	-66.842105	2.942931
-63.684211	-63.684211	2.939477
-63.684211	-60.526316	2.932369
-63.684211	-57.368421	2.917921
-63.684211	-54.210526	2.889060
-63.684211	-51.052632	2.833070
-63.684211	-47.894737	2.730939
-63.684211	-44.736842	2.564455
-63.684211	-41.578947	2.320815
-63.684211	-38.421053	2.003547
-63.684211	-35.263158	1.641010
-63.684211	-32.105263	1.279021
-63.684211	-28.947368	0.950227
-63.684211	-25.789474	0.674081
-63.684211	-22.631579	0.460599
-63.684211	-19.473684	0.304006
-63.684211	-16.315789	0.193636
-63.684211	-13.157895	0.118873
-63.684211	-10.000000	0.070151

-60.526316	-70.000000	2.937457
-60.526316	-66.842105	2.935795
-60.526316	-63.684211	2.932369
-60.526316	-60.526316	2.925349
-60.526316	-57.368421	2.911047
-60.526316	-54.210526	2.882493
-60.526316	-51.052632	2.827063
-60.526316	-47.894737	2.725810
-60.526316	-44.736842	2.560641
-60.526316	-41.578947	2.318285
-60.526316	-38.421053	2.002019
-60.526316	-35.263158	1.640226
-60.526316	-32.105263	1.278664
-60.526316	-28.947368	0.950076
-60.526316	-25.789474	0.674023
-60.526316	-22.631579	0.460578
-60.526316	-19.473684	0.303998
-60.526316	-16.315789	0.193634
-60.526316	-13.157895	0.118872
-60.526316	-10.000000	0.070150

-57.368421	-70.000000	2.922894
-57.368421	-66.842105	2.921271
-57.368421	-63.684211	2.917921
-57.368421	-60.526316	2.911047
-57.368421	-57.368421	2.897089
-57.368421	-54.210526	2.869071
-57.368421	-51.052632	2.814793
-57.368421	-47.894737	2.715350
-57.368421	-44.736842	2.552815
-57.368421	-41.578947	2.313079
-57.368421	-38.421053	1.998871
-57.368421	-35.263158	1.638608
-57.368421	-32.105263	1.277926
-57.368421	-28.947368	0.949765
-57.368421	-25.789474	0.673901
-57.368421	-22.631579	0.460534
-57.368421	-19.473684	0.303983
-57.368421	-16.315789	0.193629
-57.368421	-13.157895	0.118870
-57.368421	-10.000000	0.070150

-54.210526	-70.000000	2.893793
-54.210526	-66.842105	2.892246
-54.210526	-63.684211	2.889060
-54.210526	-60.526316	2.882493
-54.210526	-57.368421	2.869071
-54.210526	-54.210526	2.842253
-54.210526	-51.052632	2.790044
-54.210526	-47.894737	2.694436
-54.210526	-44.736842	2.536900
-54.210526	-41.578947	2.302406
-54.210526	-38.421053	1.992414
-54.210526	-35.263158	1.635281
-54.210526	-32.105263	1.276403
-54.210526	-28.947368	0.949121
-54.210526	-25.789474	0.673651
-54.210526	-22.631579	0.460443
-54.210526	-19.473684	0.303951
-54.210526	-16.315789	0.193618
-54.210526	-13.157895	0.118867
-54.210526	-10.000000	0.070149

-51.052632	-70.000000	2.837417
-51.052632	-66.842105	2.835997
-51.052632	-63.684211	2.833070
-51.052632	-60.526316	2.827063
-51.052632	-57.368421	2.814793
-51.052632	-54.210526	2.790044
-51.052632	-51.052632	2.741936
-51.052632	-47.894737	2.653490
-51.052632	-44.736842	2.505383
-51.052632	-41.578947	2.280802
-51.052632	-38.421053	1.979285
-51.052632	-35.263158	1.628472
-51.052632	-32.105263	1.273269
-51.052632	-28.947368	0.947793
-51.052632	-25.789474	0.673133
-51.052632	-22.631579	0.460255
-51.052632	-19.473684	0.303885
-51.052632	-16.315789	0.193596
-51.052632	-13.157895	0.118859
-51.052632	-10.000000	0.070146

-47.894737	-70.000000	2.734637
-47.894737	-66.842105	2.733429
-47.894737	-63.684211	2.730939
-47.894737	-60.526316	2.725810
-47.894737	-57.368421	2.715350
-47.894737	-54.210526	2.694436
-47.894737	-51.052632	2.653490
-47.894737	-47.894737	2.577524
-47.894737	-44.736842	2.444946
-47.894737	-41.578947	2.238349
-47.894737	-38.421053	1.953044
-47.894737	-35.263158	1.614674
-47.894737	-32.105263	1.266857
-47.894737	-28.947368	0.945058
-47.894737	-25.789474	0.672065
-47.894737	-22.631579	0.459868
-47.894737	-19.473684	0.303749
-47.894737	-16.315789	0.193550
-47.894737	-13.157895	0.118844
-47.894737	-10.000000	0.070141

-44.736842	-70.000000	2.567197
-44.736842	-66.842105	2.566302
-44.736842	-63.684211	2.564455
-44.736842	-60.526316	2.560641
-44.736842	-57.368421	2.552815
-44.736842	-54.210526	2.536900
-44.736842	-51.052632	2.505383
-44.736842	-47.894737	2.444946
-44.736842	-44.736842	2.336285
-44.736842	-41.578947	2.159267
-44.736842	-38.421053	1.902423
-44.736842	-35.263158	1.587297
-44.736842	-32.105263	1.253899
-44.736842	-28.947368	0.939461
-44.736842	-25.789474	0.669871
-44.736842	-22.631579	0.459068
-44.736842	-19.473684	0.303468
-44.736842	-16.315789	0.193455
-44.736842	-13.157895	0.118813
-44.736842	-10.000000	0.070131

-41.578947	-70.000000	2.322636
-41.578947	-66.842105	2.322042
-41.578947	-63.684211	2.320815
-41.578947	-60.526316	2.318285
-41.578947	-57.368421	2.313079
-41.578947	-54.210526	2.302406
-41.578947	-51.052632	2.280802
-41.578947	-47.894737	2.238349
-41.578947	-44.736842	2.159267
-41.578947	-41.578947	2.021280
-41.578947	-38.421053	1.810559
-41.578947	-35.263158	1.535070
-41.578947	-32.105263	1.228333
-41.578947	-28.947368	0.928173
-41.578947	-25.789474	0.665389
-41.578947	-22.631579	0.457426
-41.578947	-19.473684	0.302888
-41.578947	-16.315789	0.193259
-41.578947	-13.157895	0.118749
-41.578947	-10.000000	0.070110

-38.421053	-70.000000	2.004645
-38.421053	-66.842105	2.004287
-38.421053	-63.684211	2.003547
-38.421053	-60.526316	2.002019
-38.421053	-57.368421	1.998871
-38.421053	-54.210526	1.992414
-38.421053	-51.052632	1.979285
-38.421053	-47.894737	1.953044
-38.421053	-44.736842	1.902423
-38.421053	-41.578947	1.810559
-38.421053	-38.421053	1.659054
-38.421053	-35.263158	1.442528
-38.421053	-32.105263	1.179911
-38.421053	-28.947368	0.905975
-38.421053	-25.789474	0.656362
-38.421053	-22.631579	0.454073
-38.421053	-19.473684	0.301697
-38.421053	-16.315789	0.192855
-38.421053	-13.157895	0.118615
-38.421053	-10.000000	0.070067

-35.263158	-70.000000	1.641573
-35.263158	-66.842105	1.641389
-35.263158	-63.684211	1.641010
-35.263158	-60.526316	1.640226
-35.263158	-57.368421	1.638608
-35.263158	-54.210526	1.635281
-35.263158	-51.052632	1.628472
-35.263158	-47.894737	1.614674
-35.263158	-44.736842	1.587297
-35.263158	-41.578947	1.535070
-35.263158	-38.421053	1.442528
-35.263158	-35.263158	1.295667
-35.263158	-32.105263	1.095192
-35.263158	-28.947368	0.864309
-35.263158	-25.789474	0.638689
-35.263158	-22.631579	0.447334
-35.263158	-19.473684	0.299269
-35.263158	-16.315789	0.192026
-35.263158	-13.157895	0.118340
-35.263158	-10.000000	0.069979

-32.105263	-70.000000	1.279278
-32.105263	-66.842105	1.279194
-32.105263	-63.684211	1.279021
-32.105263	-60.526316	1.278664
-32.105263	-57.368421	1.277926
-32.105263	-54.210526	1.276403
-32.105263	-51.052632	1.273269
-32.105263	-47.894737	1.266857
-32.105263	-44.736842	1.253899
-32.105263	-41.578947	1.228333
-32.105263	-38.421053	1.179911
-32.105263	-35.263158	1.095192
-32.105263	-32.105263	0.964520
-32.105263	-28.947368	0.792785
-32.105263	-25.789474	0.605886
-32.105263	-22.631579	0.434165
-32.105263	-19.473684	0.294397
-32.105263	-16.315789	0.190337
-32.105263	-13.157895	0.117776
-32.105263	-10.000000	0.069795

-28.947368	-70.000000	0.950335
-28.947368	-66.842105	0.950299
-28.947368	-63.684211	0.950227
-28.947368	-60.526316	0.950076
-28.947368	-57.368421	0.949765
-28.947368	-54.210526	0.949121
-28.947368	-51.052632	0.947793
-28.947368	-47.894737	0.945058
-28.947368	-44.736842	0.939461
-28.947368	-41.578947	0.928173
-28.947368	-38.421053	0.905975
-28.947368	-35.263158	0.864309
-28.947368	-32.105263	0.792785
-28.947368	-28.947368	0.685433
-28.947368	-25.789474	0.550366
-28.947368	-22.631579	0.409842
-28.947368	-19.473684	0.284913
-28.947368	-16.315789	0.186952
-28.947368	-13.157895	0.116628
-28.947368	-10.000000	0.069420

-25.789474	-70.000000	0.674123
-25.789474	-66.842105	0.674110
-25.789474	-63.684211	0.674081
-25.789474	-60.526316	0.674023
-25.789474	-57.368421	0.673901
-25.789474	-54.210526	0.673651
-25.789474	-51.052632	0.673133
-25.789474	-47.894737	0.672065
-25.789474	-44.736842	0.669871
-25.789474	-41.578947	0.665389
-25.789474	-38.421053	0.656362
-25.789474	-35.263158	0.638689
-25.789474	-32.105263	0.605886
-25.789474	-28.947368	0.550366
-25.789474	-25.789474	0.468892
-25.789474	-22.631579	0.369005
-25.789474	-19.473684	0.267495
-25.789474	-16.315789	0.180381
-25.789474	-13.157895	0.114331
-25.789474	-10.000000	0.068656

-22.631579	-70.000000	0.460614
-22.631579	-66.842105	0.460609
-22.631579	-63.684211	0.460599
-22.631579	-60.526316	0.460578
-22.631579	-57.368421	0.460534
-22.631579	-54.210526	0.460443
-22.631579	-51.052632	0.460255
-22.631579	-47.894737	0.459868
-22.631579	-44.736842	0.459068
-22.631579	-41.578947	0.457426
-22.631579	-38.421053	0.454073
-22.631579	-35.263158	0.447334
-22.631579	-32.105263	0.434165
-22.631579	-28.947368	0.409842
-22.631579	-25.789474	0.369005
-22.631579	-22.631579	0.309727
-22.631579	-19.473684	0.238544
-22.631579	-16.315789	0.168368
-22.631579	-13.157895	0.109889
-22.631579	-10.000000	0.067134

-19.473684	-70.000000	0.304011
-19.473684	-66.842105	0.304009
-19.473684	-63.684211	0.304006
-19.473684	-60.526316	0.303998
-19.473684	-57.368421	0.303983
-19.473684	-54.210526	0.303951
-19.473684	-51.052632	0.303885
-19.473684	-47.894737	0.303749
-19.473684	-44.736842	0.303468
-19.473684	-41.578947	0.302888
-19.473684	-38.421053	0.301697
-19.473684	-35.263158	0.299269
-19.473684	-32.105263	0.294397
-19.473684	-28.947368	0.284913
-19.473684	-25.789474	0.267495
-19.473684	-22.631579	0.238544
-19.473684	-19.473684	0.197206
-19.473684	-16.315789	0.148586
-19.473684	-13.157895	0.101829
-19.473684	-10.000000	0.064209

-16.315789	-70.000000	0.193638
-16.315789	-66.842105	0.193638
-16.315789	-63.684211	0.193636
-16.315789	-60.526316	0.193634
-16.315789	-57.368421	0.193629
-16.315789	-54.210526	0.193618
-16.315789	-51.052632	0.193596
-16.315789	-47.894737	0.193550
-16.315789	-44.736842	0.193455
-16.315789	-41.578947	0.193259
-16.315789	-38.421053	0.192855
-16.315789	-35.263158	0.192026
-16.315789	-32.105263	0.190337
-16.315789	-28.947368	0.186952
-16.315789	-25.789474	0.180381
-16.315789	-22.631579	0.168368
-16.315789	-19.473684	0.148586
-16.315789	-16.315789	0.120744
-16.315789	-13.157895	0.088725
-16.315789	-10.000000	0.058959

-13.157895	-70.000000	0.118873
-13.157895	-66.842105	0.118873
-13.157895	-63.684211	0.118873
-13.157895	-60.526316	0.118872
-13.157895	-57.368421	0.118870
-13.157895	-54.210526	0.118867
-13.157895	-51.052632	0.118859
-13.157895	-47.894737	0.118844
-13.157895	-44.736842	0.118813
-13.157895	-41.578947	0.118749
-13.157895	-38.421053	0.118615
-13.157895	-35.263158	0.118340
-13.157895	-32.105263	0.117776
-13.157895	-28.947368	0.116628
-13.157895	-25.789474	0.114331
-13.157895	-22.631579	0.109889
-13.157895	-19.473684	0.101829
-13.157895	-16.315789	0.088725
-13.157895	-13.157895	0.070686
-13.157895	-10.000000	0.050580

-10.000000	-70.000000	0.070151
-10.000000	-66.842105	0.070151
-10.000000	-63.684211	0.070151
-10.000000	-60.526316	0.070150
-10.000000	-57.368421	0.070150
-10.000000	-54.210526	0.070149
-10.000000	-51.052632	0.070146
-10.000000	-47.894737	0.070141
-10.000000	-44.736842	0.070131
-10.000000	-41.578947	0.070110
-10.000000	-38.421053	0.070067
-10.000000	-35.263158	0.069979
-10.000000	-32.105263	0.069795
-10.000000	-28.947368	0.069420
-10.000000	-25.789474	0.068656
-10.000000	-22.631579	0.067134
-10.000000	-19.473684	0.064209
-10.000000	-16.315789	0.058959
-10.000000	-13.157895	0.050580
-10.000000	-10.000000	0.039361



==> multicast_beta_gamma2.dat <==
-70.000000	-70.000000	1.981757
-70.000000	-66.842105	1.981148
-70.000000	-63.684211	1.979881
-70.000000	-60.526316	1.977264
-70.000000	-57.368421	1.971919
-70.000000	-54.210526	1.961176
-70.000000	-51.052632	1.940135
-70.000000	-47.894737	1.900968
-70.000000	-44.736842	1.834791
-70.000000	-41.578947	1.732328
-70.000000	-38.421053	1.587194
-70.000000	-35.263158	1.401397
-70.000000	-32.105263	1.188577
-70.000000	-28.947368	0.963722
-70.000000	-25.789474	0.743406
-70.000000	-22.631579	0.546575
-70.000000	-19.473684	0.382956
-70.000000	-16.315789	0.255366
-70.000000	-13.157895	0.162047
-70.000000	-10.000000	0.097814

-66.842105	-70.000000	1.981148
-66.842105	-66.842105	1.980537
-66.842105	-63.684211	1.979268
-66.842105	-60.526316	1.976655
-66.842105	-57.368421	1.971321
-66.842105	-54.210526	1.960603
-66.842105	-51.052632	1.939602
-66.842105	-47.894737	1.900501
-66.842105	-44.736842	1.834429
-66.842105	-41.578947	1.732070
-66.842105	-38.421053	1.587022
-66.842105	-35.263158	1.401297
-66.842105	-32.105263	1.188524
-66.842105	-28.947368	0.963696
-66.842105	-25.789474	0.743394
-66.842105	-22.631579	0.546570
-66.842105	-19.473684	0.382954
-66.842105	-16.315789	0.255365
-66.842105	-13.157895	0.162047
-66.842105	-10.000000	0.097814

-63.684211	-70.000000	1.979881
-63.684211	-66.842105	1.979268
-63.684211	-63.684211	1.978004
-63.684211	-60.526316	1.975399
-63.684211	-57.368421	1.970088
-63.684211	-54.210526	1.959422
-63.684211	-51.052632	1.938500
-63.684211	-47.894737	1.899539
-63.684211	-44.736842	1.833681
-63.684211	-41.578947	1.731537
-63.684211	-38.421053	1.586667
-63.684211	-35.263158	1.401090
-63.684211	-32.105263	1.188414
-63.684211	-28.947368	0.963642
-63.684211	-25.789474	0.743370
-63.684211	-22.631579	0.546560
-63.684211	-19.473684	0.382950
-63.684211	-16.315789	0.255364
-63.684211	-13.157895	0.162046
-63.684211	-10.000000	0.097814

-60.526316	-70.000000	1.977264
-60.526316	-66.842105	1.976655
-60.526316	-63.684211	1.975399
-60.526316	-60.526316	1.972821
-60.526316	-57.368421	1.967555
-60.526316	-54.210526	1.956983
-60.526316	-51.052632	1.936238
-60.526316	-47.894737	1.897554
-60.526316	-44.736842	1.832137
-60.526316	-41.578947	1.730438
-60.526316	-38.421053	1.585933
-60.526316	-35.263158	1.400661
-60.526316	-32.105263	1.188188
-60.526316	-28.947368	0.963530
-60.526316	-25.789474	0.743319
-60.526316	-22.631579	0.546539
-60.526316	-19.473684	0.382942
-60.526316	-16.315789	0.255360
-60.526316	-13.157895	0.162045
-60.526316	-10.000000	0.097813

-57.368421	-70.000000	1.971919
-57.368421	-66.842105	1.971321
-57.368421	-63.684211	1.970088
-57.368421	-60.526316	1.967555
-57.368421	-57.368421	1.962397
-57.368421	-54.210526	1.951987
-57.368421	-51.052632	1.931605
-57.368421	-47.894737	1.893498
-57.368421	-44.736842	1.828963
-57.368421	-41.578947	1.728173
-57.368421	-38.421053	1.584420
-57.368421	-35.263158	1.399777
-57.368421	-32.105263	1.187721
-57.368421	-28.947368	0.963300
-57.368421	-25.789474	0.743215
-57.368421	-22.631579	0.546496
-57.368421	-19.473684	0.382925
-57.368421	-16.315789	0.255354
-57.368421	-13.157895	0.162043
-57.368421	-10.000000	0.097813

-54.210526	-70.000000	1.961176
-54.210526	-66.842105	1.960603
-54.210526	-63.684211	1.959422
-54.210526	-60.526316	1.956983
-54.210526	-57.368421	1.951987
-54.210526	-54.210526	1.941953
-54.210526	-51.052632	1.922215
-54.210526	-47.894737	1.885354
-54.210526	-44.736842	1.822486
-54.210526	-41.578947	1.723518
-54.210526	-38.421053	1.581310
-54.210526	-35.263158	1.397957
-54.210526	-32.105263	1.186756
-54.210526	-28.947368	0.962824
-54.210526	-25.789474	0.742999
-54.210526	-22.631579	0.546406
-54.210526	-19.473684	0.382890
-54.210526	-16.315789	0.255341
-54.210526	-13.157895	0.162038
-54.210526	-10.000000	0.097811

-51.052632	-70.000000	1.940135
-51.052632	-66.842105	1.939602
-51.052632	-63.684211	1.938500
-51.052632	-60.526316	1.936238
-51.052632	-57.368421	1.931605
-51.052632	-54.210526	1.922215
-51.052632	-51.052632	1.903785
-51.052632	-47.894737	1.869275
-51.052632	-44.736842	1.809572
-51.052632	-41.578947	1.714048
-51.052632	-38.421053	1.574966
-51.052632	-35.263158	1.394225
-51.052632	-32.105263	1.184769
-51.052632	-28.947368	0.961840
-51.052632	-25.789474	0.742552
-51.052632	-22.631579	0.546221
-51.052632	-19.473684	0.382817
-51.052632	-16.315789	0.255314
-51.052632	-13.157895	0.162029
-51.052632	-10.000000	0.097808

-47.894737	-70.000000	1.900968
-47.894737	-66.842105	1.900501
-47.894737	-63.684211	1.899539
-47.894737	-60.526316	1.897554
-47.894737	-57.368421	1.893498
-47.894737	-54.210526	1.885354
-47.894737	-51.052632	1.869275
-47.894737	-47.894737	1.838962
-47.894737	-44.736842	1.784481
-47.894737	-41.578947	1.695258
-47.894737	-38.421053	1.562203
-47.894737	-35.263158	1.386631
-47.894737	-32.105263	1.180694
-47.894737	-28.947368	0.959813
-47.894737	-25.789474	0.741631
-47.894737	-22.631579	0.545838
-47.894737	-19.473684	0.382666
-47.894737	-16.315789	0.255259
-47.894737	-13.157895	0.162009
-47.894737	-10.000000	0.097801

-44.736842	-70.000000	1.834791
-44.736842	-66.842105	1.834429
-44.736842	-63.684211	1.833681
-44.736842	-60.526316	1.832137
-44.736842	-57.368421	1.828963
-44.736842	-54.210526	1.822486
-44.736842	-51.052632	1.809572
-44.736842	-47.894737	1.784481
-44.736842	-44.736842	1.738243
-44.736842	-41.578947	1.659590
-44.736842	-38.421053	1.537258
-44.736842	-35.263158	1.371446
-44.736842	-32.105263	1.172423
-44.736842	-28.947368	0.955656
-44.736842	-25.789474	0.739736
-44.736842	-22.631579	0.545047
-44.736842	-19.473684	0.382355
-44.736842	-16.315789	0.255144
-44.736842	-13.157895	0.161969
-44.736842	-10.000000	0.097788

-41.578947	-70.000000	1.732328
-41.578947	-66.842105	1.732070
-41.578947	-63.684211	1.731537
-41.578947	-60.526316	1.730438
-41.578947	-57.368421	1.728173
-41.578947	-54.210526	1.723518
-41.578947	-51.052632	1.714048
-41.578947	-47.894737	1.695258
-41.578947	-44.736842	1.659590
-41.578947	-41.578947	1.595160
-41.578947	-38.421053	1.490857
-41.578947	-35.263158	1.342025
-41.578947	-32.105263	1.155965
-41.578947	-28.947368	0.947234
-41.578947	-25.789474	0.735859
-41.578947	-22.631579	0.543422
-41.578947	-19.473684	0.381713
-41.578947	-16.315789	0.254908
-41.578947	-13.157895	0.161886
-41.578947	-10.000000	0.097760

-38.421053	-70.000000	1.587194
-38.421053	-66.842105	1.587022
-38.421053	-63.684211	1.586667
-38.421053	-60.526316	1.585933
-38.421053	-57.368421	1.584420
-38.421053	-54.210526	1.581310
-38.421053	-51.052632	1.574966
-38.421053	-47.894737	1.562203
-38.421053	-44.736842	1.537258
-38.421053	-41.578947	1.490857
-38.421053	-38.421053	1.410913
-38.421053	-35.263158	1.288375
-38.421053	-32.105263	1.124269
-38.421053	-28.947368	0.930529
-38.421053	-25.789474	0.728018
-38.421053	-22.631579	0.540100
-38.421053	-19.473684	0.380394
-38.421053	-16.315789	0.254419
-38.421053	-13.157895	0.161714
-38.421053	-10.000000	0.097702

-35.263158	-70.000000	1.401397
-35.263158	-66.842105	1.401297
-35.263158	-63.684211	1.401090
-35.263158	-60.526316	1.400661
-35.263158	-57.368421	1.399777
-35.263158	-54.210526	1.397957
-35.263158	-51.052632	1.394225
-35.263158	-47.894737	1.386631
-35.263158	-44.736842	1.371446
-35.263158	-41.578947	1.342025
-35.263158	-38.421053	1.288375
-35.263158	-35.263158	1.198914
-35.263158	-32.105263	1.067083
-35.263158	-28.947368	0.898641
-35.263158	-25.789474	0.712542
-35.263158	-22.631579	0.533398
-35.263158	-19.473684	0.377700
-35.263158	-16.315789	0.253416
-35.263158	-13.157895	0.161359
-35.263158	-10.000000	0.097582

-32.105263	-70.000000	1.188577
-32.105263	-66.842105	1.188524
-32.105263	-63.684211	1.188414
-32.105263	-60.526316	1.188188
-32.105263	-57.368421	1.187721
-32.105263	-54.210526	1.186756
-32.105263	-51.052632	1.184769
-32.105263	-47.894737	1.180694
-32.105263	-44.736842	1.172423
-32.105263	-41.578947	1.155965
-32.105263	-38.421053	1.124269
-32.105263	-35.263158	1.067083
-32.105263	-32.105263	0.974177
-32.105263	-28.947368	0.842203
-32.105263	-25.789474	0.683369
-32.105263	-22.631579	0.520211
-32.105263	-19.473684	0.372280
-32.105263	-16.315789	0.251370
-32.105263	-13.157895	0.160631
-32.105263	-10.000000	0.097335

-28.947368	-70.000000	0.963722
-28.947368	-66.842105	0.963696
-28.947368	-63.684211	0.963642
-28.947368	-60.526316	0.963530
-28.947368	-57.368421	0.963300
-28.947368	-54.210526	0.962824
-28.947368	-51.052632	0.961840
-28.947368	-47.894737	0.959813
-28.947368	-44.736842	0.955656
-28.947368	-41.578947	0.947234
-28.947368	-38.421053	0.930529
-28.947368	-35.263158	0.898641
-28.947368	-32.105263	0.842203
-28.947368	-28.947368	0.753119
-28.947368	-25.789474	0.632609
-28.947368	-22.631579	0.495534
-28.947368	-19.473684	0.361670
-28.947368	-16.315789	0.247261
-28.947368	-13.157895	0.159148
-28.947368	-10.000000	0.096828

-25.789474	-70.000000	0.743406
-25.789474	-66.842105	0.743394
-25.789474	-63.684211	0.743370
-25.789474	-60.526316	0.743319
-25.789474	-57.368421	0.743215
-25.789474	-54.210526	0.742999
-25.789474	-51.052632	0.742552
-25.789474	-47.894737	0.741631
-25.789474	-44.736842	0.739736
-25.789474	-41.578947	0.735859
-25.789474	-38.421053	0.728018
-25.789474	-35.263158	0.712542
-25.789474	-32.105263	0.683369
-25.789474	-28.947368	0.632609
-25.789474	-25.789474	0.554728
-25.789474	-22.631579	0.453128
-25.789474	-19.473684	0.341980
-25.789474	-16.315789	0.239252
-25.789474	-13.157895	0.156178
-25.789474	-10.000000	0.095798

-22.631579	-70.000000	0.546575
-22.631579	-66.842105	0.546570
-22.631579	-63.684211	0.546560
-22.631579	-60.526316	0.546539
-22.631579	-57.368421	0.546496
-22.631579	-54.210526	0.546406
-22.631579	-51.052632	0.546221
-22.631579	-47.894737	0.545838
-22.631579	-44.736842	0.545047
-22.631579	-41.578947	0.543422
-22.631579	-38.421053	0.540100
-22.631579	-35.263158	0.533398
-22.631579	-32.105263	0.520211
-22.631579	-28.947368	0.495534
-22.631579	-25.789474	0.453128
-22.631579	-22.631579	0.389266
-22.631579	-19.473684	0.308645
-22.631579	-16.315789	0.224495
-22.631579	-13.157895	0.150416
-22.631579	-10.000000	0.093741

-19.473684	-70.000000	0.382956
-19.473684	-66.842105	0.382954
-19.473684	-63.684211	0.382950
-19.473684	-60.526316	0.382942
-19.473684	-57.368421	0.382925
-19.473684	-54.210526	0.382890
-19.473684	-51.052632	0.382817
-19.473684	-47.894737	0.382666
-19.473684	-44.736842	0.382355
-19.473684	-41.578947	0.381713
-19.473684	-38.421053	0.380394
-19.473684	-35.263158	0.377700
-19.473684	-32.105263	0.372280
-19.473684	-28.947368	0.361670
-19.473684	-25.789474	0.341980
-19.473684	-22.631579	0.308645
-19.473684	-19.473684	0.259672
-19.473684	-16.315789	0.199859
-19.473684	-13.157895	0.139901
-19.473684	-10.000000	0.089781

-16.315789	-70.000000	0.255366
-16.315789	-66.842105	0.255365
-16.315789	-63.684211	0.255364
-16.315789	-60.526316	0.255360
-16.315789	-57.368421	0.255354
-16.315789	-54.210526	0.255341
-16.315789	-51.052632	0.255314
-16.315789	-47.894737	0.255259
-16.315789	-44.736842	0.255144
-16.315789	-41.578947	0.254908
-16.315789	-38.421053	0.254419
-16.315789	-35.263158	0.253416
-16.315789	-32.105263	0.251370
-16.315789	-28.947368	0.247261
-16.315789	-25.789474	0.239252
-16.315789	-22.631579	0.224495
-16.315789	-19.473684	0.199859
-16.315789	-16.315789	0.164457
-16.315789	-13.157895	0.122639
-16.315789	-10.000000	0.082647

-13.157895	-70.000000	0.162047
-13.157895	-66.842105	0.162047
-13.157895	-63.684211	0.162046
-13.157895	-60.526316	0.162045
-13.157895	-57.368421	0.162043
-13.157895	-54.210526	0.162038
-13.157895	-51.052632	0.162029
-13.157895	-47.894737	0.162009
-13.157895	-44.736842	0.161969
-13.157895	-41.578947	0.161886
-13.157895	-38.421053	0.161714
-13.157895	-35.263158	0.161359
-13.157895	-32.105263	0.160631
-13.157895	-28.947368	0.159148
-13.157895	-25.789474	0.156178
-13.157895	-22.631579	0.150416
-13.157895	-19.473684	0.139901
-13.157895	-16.315789	0.122639
-13.157895	-13.157895	0.098535
-13.157895	-10.000000	0.071186

-10.000000	-70.000000	0.097814
-10.000000	-66.842105	0.097814
-10.000000	-63.684211	0.097814
-10.000000	-60.526316	0.097813
-10.000000	-57.368421	0.097813
-10.000000	-54.210526	0.097811
-10.000000	-51.052632	0.097808
-10.000000	-47.894737	0.097801
-10.000000	-44.736842	0.097788
-10.000000	-41.578947	0.097760
-10.000000	-38.421053	0.097702
-10.000000	-35.263158	0.097582
-10.000000	-32.105263	0.097335
-10.000000	-28.947368	0.096828
-10.000000	-25.789474	0.095798
-10.000000	-22.631579	0.093741
-10.000000	-19.473684	0.089781
-10.000000	-16.315789	0.082647
-10.000000	-13.157895	0.071186
-10.000000	-10.000000	0.055697



==> multicast_beta_gamma3.dat <==
-70.000000	-70.000000	0.872803
-70.000000	-66.842105	0.872466
-70.000000	-63.684211	0.871771
-70.000000	-60.526316	0.870346
-70.000000	-57.368421	0.867530
-70.000000	-54.210526	0.861597
-70.000000	-51.052632	0.848584
-70.000000	-47.894737	0.821752
-70.000000	-44.736842	0.778333
-70.000000	-41.578947	0.715337
-70.000000	-38.421053	0.621731
-70.000000	-35.263158	0.509499
-70.000000	-32.105263	0.394039
-70.000000	-28.947368	0.286429
-70.000000	-25.789474	0.196177
-70.000000	-22.631579	0.127082
-70.000000	-19.473684	0.077872
-70.000000	-16.315789	0.045107
-70.000000	-13.157895	0.025030
-70.000000	-10.000000	0.013431

-66.842105	-70.000000	0.872466
-66.842105	-66.842105	0.872129
-66.842105	-63.684211	0.871437
-66.842105	-60.526316	0.870021
-66.842105	-57.368421	0.867217
-66.842105	-54.210526	0.861245
-66.842105	-51.052632	0.848246
-66.842105	-47.894737	0.821435
-66.842105	-44.736842	0.778102
-66.842105	-41.578947	0.715180
-66.842105	-38.421053	0.621619
-66.842105	-35.263158	0.509440
-66.842105	-32.105263	0.394013
-66.842105	-28.947368	0.286418
-66.842105	-25.789474	0.196173
-66.842105	-22.631579	0.127080
-66.842105	-19.473684	0.077872
-66.842105	-16.315789	0.045107
-66.842105	-13.157895	0.025030
-66.842105	-10.000000	0.013431

-63.684211	-70.000000	0.871771
-63.684211	-66.842105	0.871437
-63.684211	-63.684211	0.870748
-63.684211	-60.526316	0.869361
-63.684211	-57.368421	0.866570
-63.684211	-54.210526	0.860520
-63.684211	-51.052632	0.847550
-63.684211	-47.894737	0.820780
-63.684211	-44.736842	0.777624
-63.684211	-41.578947	0.714856
-63.684211	-38.421053	0.621389
-63.684211	-35.263158	0.509318
-63.684211	-32.105263	0.393958
-63.684211	-28.947368	0.286394
-63.684211	-25.789474	0.196163
-63.684211	-22.631579	0.127077
-63.684211	-19.473684	0.077870
-63.684211	-16.315789	0.045106
-63.684211	-13.157895	0.025030
-63.684211	-10.000000	0.013431

-60.526316	-70.000000	0.870346
-60.526316	-66.842105	0.870021
-60.526316	-63.684211	0.869361
-60.526316	-60.526316	0.868005
-60.526316	-57.368421	0.865229
-60.526316	-54.210526	0.859035
-60.526316	-51.052632	0.846086
-60.526316	-47.894737	0.819434
-60.526316	-44.736842	0.776635
-60.526316	-41.578947	0.714188
-60.526316	-38.421053	0.620914
-60.526316	-35.263158	0.509066
-60.526316	-32.105263	0.393845
-60.526316	-28.947368	0.286344
-60.526316	-25.789474	0.196144
-60.526316	-22.631579	0.127070
-60.526316	-19.473684	0.077868
-60.526316	-16.315789	0.045106
-60.526316	-13.157895	0.025030
-60.526316	-10.000000	0.013431

-57.368421	-70.000000	0.867530
-57.368421	-66.842105	0.867217
-57.368421	-63.684211	0.866570
-57.368421	-60.526316	0.865229
-57.368421	-57.368421	0.862348
-57.368421	-54.210526	0.855920
-57.368421	-51.052632	0.843081
-57.368421	-47.894737	0.816678
-57.368421	-44.736842	0.774610
-57.368421	-41.578947	0.712807
-57.368421	-38.421053	0.619935
-57.368421	-35.263158	0.508545
-57.368421	-32.105263	0.393611
-57.368421	-28.947368	0.286242
-57.368421	-25.789474	0.196104
-57.368421	-22.631579	0.127056
-57.368421	-19.473684	0.077863
-57.368421	-16.315789	0.045104
-57.368421	-13.157895	0.025029
-57.368421	-10.000000	0.013431

-54.210526	-70.000000	0.861597
-54.210526	-66.842105	0.861245
-54.210526	-63.684211	0.860520
-54.210526	-60.526316	0.859035
-54.210526	-57.368421	0.855920
-54.210526	-54.210526	0.849719
-54.210526	-51.052632	0.836580
-54.210526	-47.894737	0.811167
-54.210526	-44.736842	0.770512
-54.210526	-41.578947	0.709944
-54.210526	-38.421053	0.617930
-54.210526	-35.263158	0.507474
-54.210526	-32.105263	0.393128
-54.210526	-28.947368	0.286031
-54.210526	-25.789474	0.196022
-54.210526	-22.631579	0.127027
-54.210526	-19.473684	0.077854
-54.210526	-16.315789	0.045101
-54.210526	-13.157895	0.025028
-54.210526	-10.000000	0.013431

-51.052632	-70.000000	0.848584
-51.052632	-66.842105	0.848246
-51.052632	-63.684211	0.847550
-51.052632	-60.526316	0.846086
-51.052632	-57.368421	0.843081
-51.052632	-54.210526	0.836580
-51.052632	-51.052632	0.823678
-51.052632	-47.894737	0.800436
-51.052632	-44.736842	0.762451
-51.052632	-41.578947	0.704070
-51.052632	-38.421053	0.613898
-51.052632	-35.263158	0.505280
-51.052632	-32.105263	0.392135
-51.052632	-28.947368	0.285596
-51.052632	-25.789474	0.195851
-51.052632	-22.631579	0.126967
-51.052632	-19.473684	0.077833
-51.052632	-16.315789	0.045095
-51.052632	-13.157895	0.025026
-51.052632	-10.000000	0.013430

-47.894737	-70.000000	0.821752
-47.894737	-66.842105	0.821435
-47.894737	-63.684211	0.820780
-47.894737	-60.526316	0.819434
-47.894737	-57.368421	0.816678
-47.894737	-54.210526	0.811167
-47.894737	-51.052632	0.800436
-47.894737	-47.894737	0.781001
-47.894737	-44.736842	0.747313
-47.894737	-41.578947	0.692037
-47.894737	-38.421053	0.605754
-47.894737	-35.263158	0.500836
-47.894737	-32.105263	0.390105
-47.894737	-28.947368	0.284701
-47.894737	-25.789474	0.195500
-47.894737	-22.631579	0.126843
-47.894737	-19.473684	0.077791
-47.894737	-16.315789	0.045082
-47.894737	-13.157895	0.025023
-47.894737	-10.000000	0.013429

-44.736842	-70.000000	0.778333
-44.736842	-66.842105	0.778102
-44.736842	-63.684211	0.777624
-44.736842	-60.526316	0.776635
-44.736842	-57.368421	0.774610
-44.736842	-54.210526	0.770512
-44.736842	-51.052632	0.762451
-44.736842	-47.894737	0.747313
-44.736842	-44.736842	0.718943
-44.736842	-41.578947	0.668781
-44.736842	-38.421053	0.589917
-44.736842	-35.263158	0.492040
-44.736842	-32.105263	0.385984
-44.736842	-28.947368	0.282873
-44.736842	-25.789474	0.194778
-44.736842	-22.631579	0.126588
-44.736842	-19.473684	0.077704
-44.736842	-16.315789	0.045055
-44.736842	-13.157895	0.025015
-44.736842	-10.000000	0.013427

-41.578947	-70.000000	0.715337
-41.578947	-66.842105	0.715180
-41.578947	-63.684211	0.714856
-41.578947	-60.526316	0.714188
-41.578947	-57.368421	0.712807
-41.578947	-54.210526	0.709944
-41.578947	-51.052632	0.704070
-41.578947	-47.894737	0.692037
-41.578947	-44.736842	0.668781
-41.578947	-41.578947	0.626911
-41.578947	-38.421053	0.561682
-41.578947	-35.263158	0.475413
-41.578947	-32.105263	0.377798
-41.578947	-28.947368	0.279187
-41.578947	-25.789474	0.193305
-41.578947	-22.631579	0.126063
-41.578947	-19.473684	0.077526
-41.578947	-16.315789	0.045000
-41.578947	-13.157895	0.024999
-41.578947	-10.000000	0.013422

-38.421053	-70.000000	0.621731
-38.421053	-66.842105	0.621619
-38.421053	-63.684211	0.621389
-38.421053	-60.526316	0.620914
-38.421053	-57.368421	0.619935
-38.421053	-54.210526	0.617930
-38.421053	-51.052632	0.613898
-38.421053	-47.894737	0.605754
-38.421053	-44.736842	0.589917
-38.421053	-41.578947	0.561682
-38.421053	-38.421053	0.515025
-38.421053	-35.263158	0.446024
-38.421053	-32.105263	0.361873
-38.421053	-28.947368	0.271987
-38.421053	-25.789474	0.190349
-38.421053	-22.631579	0.124994
-38.421053	-19.473684	0.077158
-38.421053	-16.315789	0.044886
-38.421053	-13.157895	0.024965
-38.421053	-10.000000	0.013412

-35.263158	-70.000000	0.509499
-35.263158	-66.842105	0.509440
-35.263158	-63.684211	0.509318
-35.263158	-60.526316	0.509066
-35.263158	-57.368421	0.508545
-35.263158	-54.210526	0.507474
-35.263158	-51.052632	0.505280
-35.263158	-47.894737	0.500836
-35.263158	-44.736842	0.492040
-35.263158	-41.578947	0.475413
-35.263158	-38.421053	0.446024
-35.263158	-35.263158	0.399267
-35.263158	-32.105263	0.333747
-35.263158	-28.947368	0.258465
-35.263158	-25.789474	0.184582
-35.263158	-22.631579	0.122847
-35.263158	-19.473684	0.076411
-35.263158	-16.315789	0.044652
-35.263158	-13.157895	0.024896
-35.263158	-10.000000	0.013393

-32.105263	-70.000000	0.394039
-32.105263	-66.842105	0.394013
-32.105263	-63.684211	0.393958
-32.105263	-60.526316	0.393845
-32.105263	-57.368421	0.393611
-32.105263	-54.210526	0.393128
-32.105263	-51.052632	0.392135
-32.105263	-47.894737	0.390105
-32.105263	-44.736842	0.385984
-32.105263	-41.578947	0.377798
-32.105263	-38.421053	0.361873
-32.105263	-35.263158	0.333747
-32.105263	-32.105263	0.291089
-32.105263	-28.947368	0.235180
-32.105263	-25.789474	0.173931
-32.105263	-22.631579	0.118663
-32.105263	-19.473684	0.074913
-32.105263	-16.315789	0.044176
-32.105263	-13.157895	0.024754
-32.105263	-10.000000	0.013352

-28.947368	-70.000000	0.286429
-28.947368	-66.842105	0.286418
-28.947368	-63.684211	0.286394
-28.947368	-60.526316	0.286344
-28.947368	-57.368421	0.286242
-28.947368	-54.210526	0.286031
-28.947368	-51.052632	0.285596
-28.947368	-47.894737	0.284701
-28.947368	-44.736842	0.282873
-28.947368	-41.578947	0.279187
-28.947368	-38.421053	0.271987
-28.947368	-35.263158	0.258465
-28.947368	-32.105263	0.235180
-28.947368	-28.947368	0.199901
-28.947368	-25.789474	0.155968
-28.947368	-22.631579	0.110939
-28.947368	-19.473684	0.072011
-28.947368	-16.315789	0.043224
-28.947368	-13.157895	0.024466
-28.947368	-10.000000	0.013268

-25.789474	-70.000000	0.196177
-25.789474	-66.842105	0.196173
-25.789474	-63.684211	0.196163
-25.789474	-60.526316	0.196144
-25.789474	-57.368421	0.196104
-25.789474	-54.210526	0.196022
-25.789474	-51.052632	0.195851
-25.789474	-47.894737	0.195500
-25.789474	-44.736842	0.194778
-25.789474	-41.578947	0.193305
-25.789474	-38.421053	0.190349
-25.789474	-35.263158	0.184582
-25.789474	-32.105263	0.173931
-25.789474	-28.947368	0.155968
-25.789474	-25.789474	0.129728
-25.789474	-22.631579	0.098071
-25.789474	-19.473684	0.066728
-25.789474	-16.315789	0.041389
-25.789474	-13.157895	0.023892
-25.789474	-10.000000	0.013098

-22.631579	-70.000000	0.127082
-22.631579	-66.842105	0.127080
-22.631579	-63.684211	0.127077
-22.631579	-60.526316	0.127070
-22.631579	-57.368421	0.127056
-22.631579	-54.210526	0.127027
-22.631579	-51.052632	0.126967
-22.631579	-47.894737	0.126843
-22.631579	-44.736842	0.126588
-22.631579	-41.578947	0.126063
-22.631579	-38.421053	0.124994
-22.631579	-35.263158	0.122847
-22.631579	-32.105263	0.118663
-22.631579	-28.947368	0.110939
-22.631579	-25.789474	0.098071
-22.631579	-22.631579	0.079640
-22.631579	-19.473684	0.058083
-22.631579	-16.315789	0.038074
-22.631579	-13.157895	0.022788
-22.631579	-10.000000	0.012761

-19.473684	-70.000000	0.077872
-19.473684	-66.842105	0.077872
-19.473684	-63.684211	0.077870
-19.473684	-60.526316	0.077868
-19.473684	-57.368421	0.077863
-19.473684	-54.210526	0.077854
-19.473684	-51.052632	0.077833
-19.473684	-47.894737	0.077791
-19.473684	-44.736842	0.077704
-19.473684	-41.578947	0.077526
-19.473684	-38.421053	0.077158
-19.473684	-35.263158	0.076411
-19.473684	-32.105263	0.074913
-19.473684	-28.947368	0.072011
-19.473684	-25.789474	0.066728
-19.473684	-22.631579	0.058083
-19.473684	-19.473684	0.046118
-19.473684	-16.315789	0.032732
-19.473684	-13.157895	0.020814
-19.473684	-10.000000	0.012116

-16.315789	-70.000000	0.045107
-16.315789	-66.842105	0.045107
-16.315789	-63.684211	0.045106
-16.315789	-60.526316	0.045106
-16.315789	-57.368421	0.045104
-16.315789	-54.210526	0.045101
-16.315789	-51.052632	0.045095
-16.315789	-47.894737	0.045082
-16.315789	-44.736842	0.045055
-16.315789	-41.578947	0.045000
-16.315789	-38.421053	0.044886
-16.315789	-35.263158	0.044652
-16.315789	-32.105263	0.044176
-16.315789	-28.947368	0.043224
-16.315789	-25.789474	0.041389
-16.315789	-22.631579	0.038074
-16.315789	-19.473684	0.032732
-16.315789	-16.315789	0.025502
-16.315789	-13.157895	0.017687
-16.315789	-10.000000	0.010975

-13.157895	-70.000000	0.025030
-13.157895	-66.842105	0.025030
-13.157895	-63.684211	0.025030
-13.157895	-60.526316	0.025030
-13.157895	-57.368421	0.025029
-13.157895	-54.210526	0.025028
-13.157895	-51.052632	0.025026
-13.157895	-47.894737	0.025023
-13.157895	-44.736842	0.025015
-13.157895	-41.578947	0.024999
-13.157895	-38.421053	0.024965
-13.157895	-35.263158	0.024896
-13.157895	-32.105263	0.024754
-13.157895	-28.947368	0.024466
-13.157895	-25.789474	0.023892
-13.157895	-22.631579	0.022788
-13.157895	-19.473684	0.020814
-13.157895	-16.315789	0.017687
-13.157895	-13.157895	0.013551
-13.157895	-10.000000	0.009198

-10.000000	-70.000000	0.013431
-10.000000	-66.842105	0.013431
-10.000000	-63.684211	0.013431
-10.000000	-60.526316	0.013431
-10.000000	-57.368421	0.013431
-10.000000	-54.210526	0.013431
-10.000000	-51.052632	0.013430
-10.000000	-47.894737	0.013429
-10.000000	-44.736842	0.013427
-10.000000	-41.578947	0.013422
-10.000000	-38.421053	0.013412
-10.000000	-35.263158	0.013393
-10.000000	-32.105263	0.013352
-10.000000	-28.947368	0.013268
-10.000000	-25.789474	0.013098
-10.000000	-22.631579	0.012761
-10.000000	-19.473684	0.012116
-10.000000	-16.315789	0.010975
-10.000000	-13.157895	0.009198
-10.000000	-10.000000	0.006910


